Optimal synthesis into fixed XX interactions

We describe an optimal procedure, as well as its efficient software implementation, for exact and approximate synthesis of two-qubit unitary operations into any prescribed discrete family of XX-type interactions and local gates. This arises from the analysis and manipulation of certain polyhedral subsets of the space of canonical gates. Using this, we analyze which small sets of XX-type interactions cause the greatest improvement in expected infidelity under experimentally-motivated error models. For the exact circuit synthesis of Haar-randomly selected two-qubit operations, we find an improvement in estimated infidelity by ~31.4% when including alongside CX its square- and cube-roots, near to the optimal limit of ~36.9% obtained by including all fractional applications of CX.

==> data/approx_gateset_landscape_1d.dat <==
strength0 strength1 average_cost
1.0 0.058823529411764705 0.01972801319806515
1.0 0.0625 0.019698992624994555
1.0 0.06666666666666667 0.019584607233927284
1.0 0.07142857142857142 0.019489297608554473
1.0 0.07692307692307693 0.01941533571622553
1.0 0.08333333333333333 0.019291760728103843
1.0 0.09090909090909091 0.01912735205955117
1.0 0.1 0.019040654566783534
1.0 0.1111111111111111 0.01884876764346585
1.0 0.11764705882352941 0.018769420119393875
1.0 0.125 0.01874903174562848
1.0 0.13333333333333333 0.01861782264734518
1.0 0.14285714285714285 0.01853671878287301
1.0 0.15384615384615385 0.018375502800241587
1.0 0.16666666666666666 0.018251879109298413
1.0 0.17647058823529413 0.018108169348556698
1.0 0.18181818181818182 0.018069126516191945
1.0 0.1875 0.01799952627700606
1.0 0.2 0.01785294454624387
1.0 0.21428571428571427 0.01772367680900625
1.0 0.2222222222222222 0.01764107156820599
1.0 0.23076923076923078 0.017516783160315585
1.0 0.23529411764705882 0.017520192425721608
1.0 0.25 0.017309839604743485
1.0 0.26666666666666666 0.017139865270270723
1.0 0.2727272727272727 0.017072181429485394
1.0 0.2857142857142857 0.016951841247742763
1.0 0.29411764705882354 0.01692171872863995
1.0 0.3 0.01687386332911272
1.0 0.3076923076923077 0.016824526825104304
1.0 0.3125 0.01675967460190837
1.0 0.3333333333333333 0.016626787357883113
1.0 0.35294117647058826 0.016404664584630958
1.0 0.35714285714285715 0.01633695885904649
1.0 0.36363636363636365 0.016275178048967005
1.0 0.375 0.01610843513082556
1.0 0.38461538461538464 0.01610443813745068
1.0 0.4 0.01595521071961335
1.0 0.4 0.015884074090146545
1.0 0.4117647058823529 0.015856427881274546
1.0 0.4166666666666667 0.015801506108374382
1.0 0.42857142857142855 0.015750631835153555
1.0 0.4375 0.015666151990605726
1.0 0.4444444444444444 0.015545470790910391
1.0 0.45454545454545453 0.015528257602340752
1.0 0.46153846153846156 0.015483616111997528
1.0 0.4666666666666667 0.015462333945274924
1.0 0.47058823529411764 0.015427775598990471
1.0 0.5 0.015341624709563274
1.0 0.5040784765823101 0.015328268816718933
1.0 0.5156872559277785 0.01529480187265853
1.0 0.5174272642236071 0.015314767450877533
1.0 0.5191708505762518 0.015307275210071322
1.0 0.5193208505762518 0.015256407815359776
1.0 0.5193421300318539 0.015276633043319589
1.0 0.5194708505762518 0.015284790029601751
1.0 0.5208450879756459 0.015297152111643175
1.0 0.5285413954753094 0.015305770141043661
1.0 0.5294117647058824 0.015287848329095508
1.0 0.5333333333333333 0.015296081594012653
1.0 0.5384615384615384 0.015295908521739279
1.0 0.5454545454545454 0.015307774057909226
1.0 0.5555555555555556 0.015331493937307462
1.0 0.5625 0.0153507158549456
1.0 0.5714285714285714 0.015354880949137742
1.0 0.5833333333333334 0.015402449646323231
1.0 0.5882352941176471 0.015430988995252803
1.0 0.6 0.015509264964130517
1.0 0.6 0.015494244826885717
1.0 0.6153846153846154 0.015588021874391768
1.0 0.625 0.015669731189250906
1.0 0.6363636363636364 0.015720579049343077
1.0 0.6428571428571429 0.015818754862431676
1.0 0.6470588235294118 0.015826827508378553
1.0 0.6666666666666666 0.016009906801286552
1.0 0.6875 0.016226148944470435
1.0 0.6923076923076923 0.016343205308797105
1.0 0.7 0.01643046713018056
1.0 0.7058823529411765 0.016430944637772112
1.0 0.7142857142857143 0.01656782586585726
1.0 0.7272727272727273 0.016658648436823964
1.0 0.7333333333333333 0.016758944000733356
1.0 0.75 0.017003519981358066
1.0 0.7647058823529411 0.017198542004308617
1.0 0.7692307692307693 0.017237745684117168
1.0 0.7777777777777778 0.01734334912508171
1.0 0.7857142857142857 0.017473179233225365
1.0 0.8 0.017704405536215804
1.0 0.8125 0.017821854869160533
1.0 0.8181818181818182 0.017894010953304472
1.0 0.8235294117647058 0.017936572486819905
1.0 0.8333333333333334 0.01812975637440013
1.0 0.8461538461538461 0.018335438899435716
1.0 0.8571428571428571 0.018440462038695923
1.0 0.8666666666666667 0.018656767161485226
1.0 0.875 0.018758877713356246
1.0 0.8888888888888888 0.018890294582035484
1.0 0.9 0.019074536514449816
1.0 0.9090909090909091 0.019251126178551025
1.0 0.9166666666666666 0.019369124512826248
1.0 0.9230769230769231 0.019380021805981924
1.0 0.9285714285714286 0.019536025418714693
1.0 0.9333333333333333 0.019582038451755816
1.0 0.9375 0.01966425169406475


==> data/approx_gateset_landscape_2d.dat <==
strength0 strength1 strength2 average_cost
1 0.5 0.25 0.014959124349163916
1 0.6 0.3 0.014677500898614656
1 0.5 0.3 0.014925557337049651
1 0.4 0.2 0.01567157062402629
1 0.5 0.2 0.01501126121076181
1 0.6190676350146976 0.37030477500440956 0.014529109997636772
1 0.6998085020323626 0.6927626173362285 0.01625275519117745
1 0.6393513049315342 0.3376666154982847 0.014628764332196318
1 0.6356774184032408 0.41021905162877637 0.014471847129844504
1 0.6848896308849067 0.5747434109027086 0.014968052046816482
1 0.6633541852174334 0.4275526554197958 0.014454727389305273
1 0.6640070154303637 0.43792409275910715 0.014455095237311354
1 0.6682374698273927 0.43609180942721093 0.014457192338731658
1 0.6638852096475638 0.42126543224189283 0.014493823730265197
1 0.6557901445372479 0.4269669468711525 0.014480149362168808
1 0.6637150741803227 0.43109517951950244 0.014445038153068742
1 0.6635991361617741 0.43242059084171464 0.01447970745271344
1 0.6636207270107574 0.43004218026752067 0.01445268237351396
1 0.6658095027189628 0.4322646296302456 0.014445585362566444
1 0.6637120455957422 0.4308808638934616 0.014467212949557853
1 0.6634650747027755 0.4309324611500003 0.014491242030514596
1 0.6639124125706046 0.4313252548546064 0.014477872125397764
1 0.6636848446147049 0.4311388082419011 0.014478418364945756
1 0.6637912560152524 0.431101661245238 0.014491820477613434
1 0.5 0.3333333333333333 0.014804834473113062
1 0.6666666666666666 0.5 0.014584866122826813
1 0.5 0.25 0.0149655914455083
1 0.6666666666666666 0.3333333333333333 0.01467027298276195
1 0.75 0.5 0.014601627606468204
1 0.5 0.2 0.015036227828217405
1 0.5 0.4 0.014750946441779154
1 0.3333333333333333 0.25 0.016271211170276526
1 0.6666666666666666 0.25 0.014862355227844652
1 0.75 0.3333333333333333 0.014816646777352503
1 0.75 0.6666666666666666 0.015897696330173447
1 0.6 0.5 0.014580619315154928
1 0.8 0.5 0.01469607694485448
1 0.5 0.16666666666666666 0.015102755510613377
1 0.3333333333333333 0.2 0.016329200893367306
1 0.6666666666666666 0.2 0.015013718922397947
1 0.6666666666666666 0.4 0.01453372453868588
1 0.6666666666666666 0.6 0.015258637470806522
1 0.75 0.25 0.015197122058190732
1 0.4 0.3333333333333333 0.015614641984692505
1 0.6 0.3333333333333333 0.014609088044378885
1 0.8 0.3333333333333333 0.015034293760372188
1 0.8 0.6666666666666666 0.015864291051381395
1 0.8333333333333334 0.5 0.01476811193019171
1 0.5 0.14285714285714285 0.015117606567898147
1 0.5 0.2857142857142857 0.014898148734034234
1 0.5 0.42857142857142855 0.014809841318781318
1 0.3333333333333333 0.16666666666666666 0.01634378981457662
1 0.6666666666666666 0.16666666666666666 0.015174048114205476
1 0.25 0.2 0.01722767753648986
1 0.75 0.2 0.015503961132440366
1 0.75 0.4 0.014635861953716326
1 0.75 0.6 0.015193199018025993
1 0.4 0.25 0.015616565512062886
1 0.6 0.25 0.014750912622880134
1 0.8 0.25 0.015538386122827813
1 0.8 0.75 0.016991058816072904
1 0.8333333333333334 0.3333333333333333 0.01527142245855158
1 0.8333333333333334 0.6666666666666666 0.015883166286007822
1 0.5714285714285714 0.5 0.014719077723695977
1 0.7142857142857143 0.5 0.014566885663281303
1 0.8571428571428571 0.5 0.01488567201808556


==> data/approximate_circuit_dist.dat <==
index label percent
0 \(\XX_{\pi/8}^{3}\) 25.08176100628931
1 \(\XX_{\pi/12}\XX_{\pi/8}^{2}\) 16.58176100628931
2 \(\XX_{\pi/8}^{2}\XX_{\pi/4}\) 10.084905660377357
3 \(\XX_{\pi/12}^{2}\XX_{\pi/8}\) 9.172955974842766
4 \(\XX_{\pi/12}\XX_{\pi/8}\XX_{\pi/4}\) 9.150943396226415
5 \(\XX_{\pi/8}^{2}\) 4.122641509433962
6 \(\XX_{\pi/12}^{2}\XX_{\pi/4}\) 3.7138364779874213
7 \(\XX_{\pi/8}\XX_{\pi/4}\) 3.3584905660377355
8 \(\XX_{\pi/12}^{2}\XX_{\pi/8}^{2}\) 3.1383647798742134
9 \(\XX_{\pi/12}\XX_{\pi/8}^{3}\) 2.8459119496855347
10 \(\XX_{\pi/12}^{3}\) 2.4874213836477987
11 \(\XX_{\pi/8}^{4}\) 2.3742138364779874
12 \(\XX_{\pi/4}^{2}\) 2.0314465408805034
13 \(\XX_{\pi/12}\XX_{\pi/4}\) 1.8238993710691824
14 \(\XX_{\pi/12}\XX_{\pi/8}\) 1.150943396226415
15 \(\XX_{\pi/8}\XX_{\pi/4}^{2}\) 1.0157232704402517
16 \(\XX_{\pi/12}\XX_{\pi/4}^{2}\) 0.7798742138364779
17 \(\XX_{\pi/12}^{2}\) 0.42767295597484273
18 \(\XX_{\pi/12}\XX_{\pi/8}^{2}\XX_{\pi/4}\) 0.21383647798742136
19 \(\XX_{\pi/8}^{3}\XX_{\pi/4}\) 0.19496855345911948
20 \(\XX_{\pi/12}^{2}\XX_{\pi/8}\XX_{\pi/4}\) 0.18238993710691825
21 \(\XX_{\pi/12}^{2}\XX_{\pi/8}^{3}\) 0.02830188679245283
22 \(\XX_{\pi/4}^{3}\) 0.015723270440251572
23 \(\XX_{\pi/12}\XX_{\pi/8}^{4}\) 0.009433962264150943
24 \(\XX_{\pi/8}\) 0.006289308176100628
25 \(\XX_{\pi/4}\) 0.003144654088050314
26 \(\XX_{\pi/12}\) 0.003144654088050314


==> data/approximate_mirror_circuit_dist.dat <==
index label percent
0 \(\XX_{\pi/12}\XX_{\pi/8}^{2}\) 33.561368209255534
1 \(\XX_{\pi/8}^{3}\) 23.086519114688127
2 \(\XX_{\pi/12}^{2}\XX_{\pi/8}\) 18.008048289738433
3 \(\XX_{\pi/8}^{2}\) 8.030181086519114
4 \(\XX_{\pi/12}^{3}\) 5.338028169014084
5 \(\XX_{\pi/8}\XX_{\pi/4}\) 5.2917505030181085
6 \(\XX_{\pi/12}\XX_{\pi/4}\) 3.3601609657947686
7 \(\XX_{\pi/12}\XX_{\pi/8}\) 2.426559356136821
8 \(\XX_{\pi/12}^{2}\) 0.8752515090543259
9 \(\XX_{\pi/4}\) 0.012072434607645876
10 \(\XX_{\pi/8}\) 0.006036217303822938
11 \(\XX_{\pi/12}\) 0.004024144869215292


==> data/gateset_landscape_1d.dat <==
strength0 strength1 average_cost average_overshot sigma_cost sigma_overshot
1.0 0.0125 0.022453318797325504 0.008086318797325503 0.0014632538654803372 0.0018818246898896908
1.0 0.012658227848101266 0.022446643630328788 0.008079643630328787 0.0014706644014108815 0.001883763515238891
1.0 0.01282051282051282 0.02243980652336704 0.008072806523367039 0.0014781832207718599 0.0018857298226724072
1.0 0.012987012987012988 0.022432817922931475 0.008065817922931474 0.0014856515479511605 0.0018876583830596963
1.0 0.013157894736842105 0.022425639966540484 0.008058639966540482 0.0014933845318496016 0.0018896765149032891
1.0 0.013333333333333334 0.022418281483072774 0.008051281483072773 0.0015012327038436929 0.0018917229276015637
1.0 0.013513513513513514 0.022410735623576088 0.008043735623576086 0.0015091986981510925 0.0018937979506453845
1.0 0.0136986301369863 0.022402995190782544 0.008035995190782543 0.0015172852203677928 0.0018959018971640943
1.0 0.013888888888888888 0.022395052616852696 0.008028052616852695 0.0015254950489569956 0.0018980350610662358
1.0 0.014084507042253521 0.022386899939405014 0.008019899939405013 0.0015338310366672958 0.0019001977138015825
1.0 0.014285714285714285 0.022378528775675567 0.008011528775675566 0.001542296111865621 0.0019023901007885894
1.0 0.014492753623188406 0.0223699302946372 0.008002930294637198 0.0015508932797616791 0.001904612437395837
1.0 0.014705882352941176 0.022361114000886716 0.007994114000886714 0.0015594622516710824 0.0019067956350946845
1.0 0.014925373134328358 0.022352033895517102 0.0079850338955171 0.0015683214999850674 0.0019090732262308518
1.0 0.015151515151515152 0.022342697112650658 0.007975697112650657 0.001577321334886556 0.0019113807178614277
1.0 0.015384615384615385 0.02233309271664863 0.00796609271664863 0.0015864649747090033 0.0019137181043310991
1.0 0.015625 0.022323209148175805 0.007956209148175804 0.001595755705592423 0.0019160853153468076
1.0 0.015873015873015872 0.022313034179600552 0.00794603417960055 0.0016051968796913355 0.001918482207272941
1.0 0.016129032258064516 0.022302554866560624 0.007935554866560623 0.0016147919127579742 0.0019209085534172882
1.0 0.01639344262295082 0.022291757495309615 0.007924757495309614 0.0016245442810025473 0.0019233640331412448
1.0 0.016666666666666666 0.02228062752541534 0.00791362752541534 0.0016344575171155474 0.0019258482196426914
1.0 0.01694915254237288 0.02226916422688279 0.00790216422688279 0.001644397326904158 0.0019283014985612924
1.0 0.017241379310344827 0.02225732312922081 0.007890323129220809 0.0016546318277666926 0.0019308362232318239
1.0 0.017543859649122806 0.0222451003420673 0.007878100342067297 0.0016650369318066888 0.0019333970519346672
1.0 0.017857142857142856 0.022232477352940212 0.007865477352940211 0.0016756161957676321 0.0019359829104405185
1.0 0.01818181818181818 0.02221943445037415 0.00785243445037415 0.001686373174991559 0.001938592521008596
1.0 0.018518518518518517 0.022205970882424618 0.007838970882424617 0.0016971643226070996 0.0019411584639396084
1.0 0.018867924528301886 0.0221920257120496 0.0078250257120496 0.0017082742164591534 0.0019438045999589555
1.0 0.019230769230769232 0.02217759351934649 0.007810593519346487 0.0017195708587776103 0.0019464684406781032
1.0 0.0196078431372549 0.022162648761375147 0.007795648761375146 0.0017310574167724733 0.001949147499543726
1.0 0.02 0.02214716411171061 0.007780164111710609 0.0017427369136572021 0.0019518389022943978
1.0 0.02040816326530612 0.02213111030562375 0.00776411030562375 0.00175461218800402 0.0019545393362632984
1.0 0.020833333333333332 0.022114455969314023 0.007747455969314022 0.0017666858461531897 0.001957244992869033
1.0 0.02127659574468085 0.022097167431315467 0.007730167431315466 0.0017789602065404649 0.00195995150225648
1.0 0.021739130434782608 0.02207920851395337 0.007712208513953368 0.0017914372346150625 0.00196265385904851
1.0 0.022222222222222223 0.022060540302450124 0.007693540302450123 0.0018041184668092828 0.001965346337858651
1.0 0.022727272727272728 0.022041120888963296 0.007674120888963295 0.0018170049217631934 0.001968022397155766
1.0 0.023255813953488372 0.0220209050884787 0.007653905088478699 0.0018300969967235668 0.0019706745697627543
1.0 0.023809523809523808 0.02199984412307201 0.007632844123072007 0.0018433943467088155 0.001973294338127478
1.0 0.024390243902439025 0.021977897103889046 0.007610897103889045 0.0018567931804128678 0.0019758264174649953
1.0 0.025 0.021954984867271224 0.007587984867271223 0.0018704838612374367 0.0019783451029203453
1.0 0.02531645569620253 0.021943151614405177 0.007576151614405176 0.0018774031266464437 0.0019795802988050184
1.0 0.02564102564102564 0.021931056109486605 0.007564056109486603 0.001884370890516021 0.0019807970943957836
1.0 0.025974025974025976 0.02191868980465611 0.007551689804656109 0.0018913864374502723 0.001981993616679955
1.0 0.02631578947368421 0.021906043790489455 0.007539043790489454 0.0018984489401954647 0.001983167866253709
1.0 0.02666666666666667 0.0218931087776038 0.007526108777603797 0.0019055574501130482 0.0019843177088176077
1.0 0.02702702702702703 0.021879875077203622 0.007512875077203621 0.0019127108869070012 0.001985440866135533
1.0 0.0273972602739726 0.021866332580501573 0.007499332580501571 0.001919908027549884 0.0019865349063653047
1.0 0.027777777777777776 0.021852470736944976 0.007485470736944975 0.0019271474943567482 0.0019875972337658216
1.0 0.028169014084507043 0.021838278531175134 0.007471278531175133 0.0019344277421504451 0.001988625077717078
1.0 0.02857142857142857 0.021823744458641443 0.007456744458641442 0.0019417470444677448 0.0019896154810499123
1.0 0.028985507246376812 0.021808856499789104 0.007441856499789103 0.0019491034787477947 0.0019905652876364543
1.0 0.029411764705882353 0.021793602092732834 0.007426602092732833 0.0019564949104591387 0.001991471129193785
1.0 0.029850746268656716 0.021777968104325057 0.007410968104325056 0.001963918976117734 0.0019923294113374105
1.0 0.030303030303030304 0.021761940799521456 0.007394940799521455 0.0019713730651609025 0.001993136298790327
1.0 0.03076923076923077 0.02174552884685082 0.007378528846850817 0.001978730783907966 0.0019938266003996855
1.0 0.03125 0.02172867295679154 0.007361672956791538 0.001986227056475239 0.0019945135310206735
1.0 0.031746031746031744 0.021711378784858786 0.007344378784858784 0.0019937429884777686 0.0019951355183514324
1.0 0.03225806451612903 0.021693629845634874 0.007326629845634872 0.002001274786060054 0.0019956875738081055
1.0 0.03278688524590164 0.021675408899023862 0.007308408899023861 0.0020088181502324943 0.00199616434566146
1.0 0.03333333333333333 0.02165669787151537 0.007289697871515368 0.0020163684352971756 0.001996560139321272
1.0 0.03389830508474576 0.021637477819480014 0.0072704778194800125 0.0020239205773528 0.001996868886958256
1.0 0.034482758620689655 0.02161772888110148 0.007250728881101478 0.0020314690670757683 0.001997084126534125
1.0 0.03508771929824561 0.021597430225458552 0.007230430225458551 0.0020390079225490352 0.001997198980758418
1.0 0.03571428571428571 0.02157655999856204 0.007209559998562039 0.002046530662829989 0.001997206136345294
1.0 0.03636363636363636 0.0215550952661223 0.0071880952661223 0.0020540302832247363 0.0019970978240924143
1.0 0.037037037037037035 0.021533011952784443 0.0071660119527844415 0.002061499233593967 0.001996865800480701
1.0 0.0375 0.02151795205840088 0.00715095205840088 0.0020663415744487084 0.0019965973503366153
1.0 0.03773584905660377 0.0215103042437073 0.007143304243707297 0.0020688070374343115 0.0019964582894437303
1.0 0.0379746835443038 0.02150258201777788 0.007135582017777878 0.002071266831184639 0.001996303345644857
1.0 0.038461538461538464 0.02148691027037574 0.007119910270375739 0.002076167948150898 0.0019959443432582403
1.0 0.03896103896103896 0.021470928525065353 0.007103928525065351 0.0020810419077278174 0.001995517339771054
1.0 0.0392156862745098 0.021462818737397922 0.007095818737397921 0.00208346771971672 0.001995277367566134
1.0 0.039473684210526314 0.02145462821612639 0.00708762821612639 0.0020858855429006984 0.001995019216476064
1.0 0.04 0.021438000493478507 0.0070710004934785055 0.002090695534634803 0.0019944467379254802
1.0 0.04054054054054054 0.021421036212555873 0.007054036212555872 0.0020954684102288523 0.0019937965511062144
1.0 0.04081632653061224 0.021412424921963845 0.007045424921963844 0.0020978398021108246 0.0019934412371072994
1.0 0.0410958904109589 0.021403725923799764 0.007036725923799763 0.002100200542933671 0.001993065185411549
1.0 0.041666666666666664 0.021386080877206746 0.007019080877206745 0.002104771180201912 0.0019922113938889156
1.0 0.04225352112676056 0.021368067188205025 0.007001067188205024 0.002109294152711511 0.001991263022816784
1.0 0.0425531914893617 0.021358913338812825 0.006991913338812824 0.0021115796726023975 0.0019907711762451115
1.0 0.04285714285714286 0.021349664270304367 0.006982664270304365 0.00211385051169587 0.001990255404891291
1.0 0.043478260869565216 0.021330875078438283 0.0069638750784382815 0.002118345690652858 0.0019891499901459496
1.0 0.04411764705882353 0.02131168860116335 0.006944688601163349 0.0021227746296756615 0.0019879424967978597
1.0 0.044444444444444446 0.021301942843156285 0.006934942843156284 0.002124962613441209 0.001987299095182841
1.0 0.04477611940298507 0.021292093474024415 0.006925093474024414 0.0021271320325332364 0.0019866285065913447
1.0 0.045454545454545456 0.02127207797000686 0.006905077970006859 0.002131412364569979 0.0019852034685555867
1.0 0.046153846153846156 0.021251629990057475 0.006884629990057473 0.0021356098526514617 0.0019836627046358377
1.0 0.046511627906976744 0.02124123993661548 0.00687423993661548 0.0021376756614590597 0.0019828474307174745
1.0 0.046875 0.021230737053711667 0.006863737053711665 0.0021397184877138932 0.0019820014175912265
1.0 0.047619047619047616 0.021209386289866582 0.006842386289866581 0.0021437320305956365 0.001980214701637608
1.0 0.04838709677419355 0.02118756442773788 0.0068205644277378775 0.0021476440219884065 0.0019782975563944903
1.0 0.04878048780487805 0.02117648577546659 0.006809485775466587 0.002149470168271101 0.0019772516829926947
1.0 0.04918032786885246 0.02116528644312654 0.0067982864431265395 0.0021512832422314523 0.0019761861483806533
1.0 0.05 0.021142484534649515 0.006775484534649514 0.0021549472320767787 0.0019739821210727456
1.0 0.05063291139240506 0.02112504734262076 0.006758047342620758 0.00215761278830151 0.0019722323438297845
1.0 0.05084745762711865 0.021119169762896177 0.006752169762896176 0.002158484951276102 0.001971630189728048
1.0 0.05128205128205128 0.021107315423619037 0.006740315423619036 0.0021602039938049436 0.001970397011770636
1.0 0.05172413793103448 0.021095327259862302 0.006728327259862301 0.0021618884798609004 0.0019691247522488917
1.0 0.05194805194805195 0.021089282393260782 0.006722282393260781 0.002162717443985998 0.001968473745585376
1.0 0.05263157894736842 0.021070941731583994 0.006703941731583993 0.0021651496640241424 0.0019664601529681748
1.0 0.05333333333333334 0.02105228678196026 0.006685286781960259 0.0021674971159884814 0.001964353835436865
1.0 0.05357142857142857 0.02104599745331655 0.00667899745331655 0.002168260143110081 0.0019636307095702256
1.0 0.05405405405405406 0.02103331075011544 0.00666631075011544 0.002169756207594201 0.001962152396101044
1.0 0.05454545454545454 0.021020478265327568 0.006653478265327566 0.002171211385459881 0.001960630745198875
1.0 0.0547945205479452 0.021014006703250074 0.006647006703250073 0.002171923302867767 0.0019598534484779576
1.0 0.05555555555555555 0.02099436756924613 0.006627367569246128 0.0021739947350152057 0.0019574546264685003
1.0 0.056338028169014086 0.02097438613593742 0.006607386135937417 0.0021759668218440577 0.0019549535956008644
1.0 0.05660377358490566 0.02096764832484998 0.006600648324849977 0.0021766014709842492 0.001954096808188437
1.0 0.05714285714285714 0.02095405505041368 0.006587055050413678 0.0021778358841348607 0.001952348065671473
1.0 0.057692307692307696 0.0209403030470924 0.0065733030470923985 0.0021790228833712543 0.0019505518857125352
1.0 0.057971014492753624 0.020933366818315223 0.006566366818315222 0.0021795982674321303 0.0019496358049294112
1.0 0.058823529411764705 0.02091232647885395 0.00654532647885395 0.002181161495923971 0.0019467765395312585
1.0 0.05970149253731343 0.020890902712041477 0.006523902712041476 0.0021826873883641694 0.001943839077583855
1.0 0.06 0.02088367736169432 0.006516677361694319 0.0021831697166016656 0.0019428347437857
1.0 0.06060606060606061 0.0208690987499495 0.0065020987499495 0.00218409410949696 0.0019407878576386932
1.0 0.061224489795918366 0.02085434760206522 0.006487347602065218 0.002184963937078216 0.001938689533984755
1.0 0.06153846153846154 0.02084690657518632 0.006479906575186319 0.002185378065116223 0.0019376209092651269
1.0 0.0625 0.020824318033009923 0.006457318033009921 0.002186535800875677 0.001934336391034718
1.0 0.06329113924050633 0.020805977717491493 0.006438977717491492 0.002187265101798852 0.0019315877938433199
1.0 0.06349206349206349 0.02080134690874739 0.00643434690874739 0.0021874574151483045 0.0019308964498838995
1.0 0.06382978723404255 0.020793592184987574 0.006426592184987572 0.0021877659517313976 0.0019297334002074545
1.0 0.0641025641025641 0.02078735518759705 0.006420355187597048 0.0021880019252703063 0.0019287931993349676
1.0 0.06451612903225806 0.020777943950642284 0.0064109439506422825 0.0021883376529705945 0.0019273665644908083
1.0 0.06493506493506493 0.020768465339747542 0.006401465339747541 0.002188651327873197 0.0019259202500012467
1.0 0.06521739130434782 0.02076210856516302 0.006395108565163017 0.002188848099372419 0.0019249450651696541
1.0 0.06557377049180328 0.020754119896769518 0.006387119896769516 0.0021890800803118634 0.0019237136951139294
1.0 0.06578947368421052 0.020749303799368537 0.0063823037993685355 0.0021892117717765623 0.001922968248611175
1.0 0.06666666666666667 0.020729866141544602 0.006362866141544601 0.0021896818428024426 0.0019199365824043408
1.0 0.06756756756756757 0.020710147891487857 0.006343147891487856 0.002190060270497831 0.0019168247307103923
1.0 0.06779661016949153 0.02070517395733873 0.006338173957338728 0.002190140424718854 0.0019160341871919272
1.0 0.06818181818181818 0.02069684437423754 0.006329844374237538 0.002190260671961743 0.0019147052773817142
1.0 0.0684931506849315 0.020690144628451132 0.006323144628451131 0.002190345516421152 0.0019136321416724337
1.0 0.06896551724137931 0.020680034605598245 0.006313034605598244 0.0021904532563137157 0.001912005574980339
1.0 0.06944444444444445 0.020669851585394722 0.0063028515853947205 0.002190537480795515 0.0019103587478462418
1.0 0.06976744186046512 0.0206630220653106 0.006296022065310599 0.00219058052600189 0.0019092495966801025
1.0 0.07017543859649122 0.0206544389174135 0.006287438917413499 0.0021906195543773387 0.0019078504753695345
1.0 0.07042253521126761 0.02064926423347973 0.006282264233479728 0.002190635077184596 0.0019070042367354185
1.0 0.07142857142857142 0.020628377904370384 0.006261377904370383 0.0021906378519450185 0.001903568537313643
1.0 0.07246376811594203 0.020607197746387286 0.006240197746387285 0.002190473792956762 0.001900020492049518
1.0 0.07272727272727272 0.02060185256197908 0.00623485256197908 0.0021904335405116097 0.0018991276018762988
1.0 0.07317073170731707 0.020592900905605324 0.006225900905605323 0.002190353094834569 0.0018976281397154694
1.0 0.07352941176470588 0.020585700667697777 0.006218700667697776 0.0021902767260204782 0.0018964184000711242
1.0 0.07407407407407407 0.020574835041106774 0.006207835041106773 0.002190142184467053 0.0018945868678987218
1.0 0.07462686567164178 0.02056389055799719 0.00619689055799719 0.0021899837150398884 0.0018927350704585715
1.0 0.075 0.020556550129947743 0.006189550129947742 0.00218986481716531 0.0018914893075924974
1.0 0.07547169811320754 0.020547324661850327 0.0061803246618503255 0.0021897013415602914 0.0018899195020627812
1.0 0.07575757575757576 0.02054176261589155 0.00617476261589155 0.002189595361943846 0.00188897091354646
1.0 0.0759493670886076 0.020538043386487115 0.006171043386487114 0.0021895214302848943 0.0018883357333329466
1.0 0.07692307692307693 0.02051931201347266 0.006152312013472657 0.0021891126520878863 0.0018851264974499413
1.0 0.07792207792207792 0.02050035320581677 0.0061333532058167675 0.002188639317412545 0.0018818620349542318
1.0 0.078125 0.02049653390501326 0.006129533905013258 0.002188536992675197 0.0018812025597012062
1.0 0.0784313725490196 0.020490787636465557 0.006123787636465556 0.0021883787627996272 0.0018802092536962722
1.0 0.07894736842105263 0.02048116415559689 0.006114164155596888 0.0021881024841218163 0.0018785428694194615
1.0 0.07936507936507936 0.020473423439150394 0.006106423439150393 0.0021878702534958495 0.001877200021688894
1.0 0.08 0.020461742058661025 0.006094742058661024 0.0021875034503579267 0.00187516962027573
1.0 0.08064516129032258 0.02044997577589873 0.006082975775898728 0.002187114810070893 0.0018731200073596778
1.0 0.08108108108108109 0.02044208412333013 0.006075084123330129 0.0021868437726329047 0.0018717430120710728
1.0 0.08163265306122448 0.020432165850021156 0.006065165850021155 0.0021864917539977506 0.001870009956363261
1.0 0.08196721311475409 0.020426186110309587 0.0060591861103095855 0.002186273589341471 0.0018689638682604813
1.0 0.0821917808219178 0.02042218758182479 0.00605518758182479 0.0021861252848228885 0.0018682638864553117
1.0 0.08333333333333333 0.020402049705225085 0.006035049705225084 0.002185350118148925 0.0018647332178765206
1.0 0.08450704225352113 0.020381667822995473 0.006014667822995472 0.0021845207222918844 0.0018611521343058388
1.0 0.0847457627118644 0.020377561936424076 0.006010561936424075 0.002184348574926143 0.0018604299794227038
1.0 0.0851063829787234 0.020371384567298582 0.006004384567298581 0.002184086546519652 0.0018593430879618622
1.0 0.08571428571428572 0.020361039348396434 0.005994039348396433 0.0021836398878564167 0.0018575219447305128
1.0 0.08620689655172414 0.020352718354592285 0.005985718354592284 0.002183273845297848 0.0018560564528285965
1.0 0.08695652173913043 0.02034016181147208 0.005973161811472078 0.0021827107705082276 0.0018538441756732803
1.0 0.0875 0.020331137472623037 0.005964137472623036 0.002182298661333786 0.0018522538571508495
1.0 0.08771929824561403 0.020327514770066907 0.005960514770066906 0.0021821315827316675 0.0018516154089385558
1.0 0.08823529411764706 0.02031903290177163 0.005952032901771629 0.0021817369172656993 0.0018501206197197554
1.0 0.08860759493670886 0.020312949600190058 0.005945949600190056 0.002181451000877199 0.001849048624308291
1.0 0.08888888888888889 0.020308373517006748 0.005941373517006746 0.002181234437235498 0.0018482423200320483
1.0 0.08928571428571429 0.020301947368343662 0.005934947368343661 0.002180928276048362 0.0018471102219139895
1.0 0.08955223880597014 0.020297650523563186 0.005930650523563185 0.0021807222956400875 0.0018463533998987621
1.0 0.08974358974358974 0.02029457509703529 0.00592757509703529 0.0021805742734950897 0.0018458118032716982
1.0 0.09090909090909091 0.020276012867063334 0.0059090128670633325 0.0021796713266296615 0.0018425450549628053
1.0 0.09210526315789473 0.020257262025572424 0.005890262025572423 0.0021787452762089907 0.0018392503348080473
1.0 0.09230769230769231 0.020254118500221924 0.005887118500221923 0.002178588922954025 0.001838698652107127
1.0 0.09259259259259259 0.020249708728951734 0.005882708728951733 0.0021783691395758625 0.0018379251201855306
1.0 0.09302325581395349 0.020243074734767393 0.005876074734767391 0.002178037613606748 0.0018367623178266387
1.0 0.09333333333333334 0.020238321955097525 0.005871321955097524 0.002177799527425622 0.001835929963076696
1.0 0.09375 0.02023196648769688 0.005864966487696879 0.0021774805335091417 0.0018348179366740973
1.0 0.09433962264150944 0.020223033452216724 0.0058560334522167225 0.002177031232861625 0.001833257043481713
1.0 0.0945945945945946 0.02021919237562733 0.005852192375627327 0.002176837798267829 0.0018325867150407339
1.0 0.09523809523809523 0.02020956399776643 0.005842563997766427 0.002176295618193075 0.0018308837654791646
1.0 0.0958904109589041 0.02019988136132019 0.005832881361320187 0.002175803986082927 0.0018291986639415365
1.0 0.09615384615384616 0.020195995098044928 0.005828995098044926 0.002175606704909039 0.0018285234752324232
1.0 0.0967741935483871 0.020186897861609918 0.005819897861609916 0.002175145259361208 0.0018269457540356306
1.0 0.09722222222222222 0.020180374789540337 0.0058133747895403355 0.002174814900760629 0.0018258170694236404
1.0 0.0975609756097561 0.02017546882814814 0.0058084688281481375 0.0021745668418498257 0.0018249697348636331
1.0 0.09803921568627451 0.02016858087575496 0.005801580875754959 0.002174219304059421 0.001823782464006974
1.0 0.09836065573770492 0.020163976239212414 0.005796976239212413 0.002173987543190237 0.0018229904108440728
1.0 0.09859154929577464 0.020160681027616954 0.005793681027616952 0.0021738220094574966 0.001822424445721029
1.0 0.1 0.020140802264694994 0.005773802264694993 0.0021728304620604023 0.0018190267640172514
1.0 0.10126582278481013 0.020123259085780516 0.005756259085780514 0.0021719684101208715 0.0018160553732602977
1.0 0.10144927536231885 0.020120741715082165 0.005753741715082163 0.0021718459374721858 0.0018156313635438663
1.0 0.1016949152542373 0.0201173809099743 0.0057503809099743 0.0021716829653289273 0.0018150662916981222
1.0 0.10204081632653061 0.020112667549736545 0.005745667549736544 0.0021714554827688484 0.0018142758015499043
1.0 0.10256410256410256 0.020105579645266665 0.005738579645266664 0.002171115919209275 0.0018130916749637105
1.0 0.10294117647058823 0.0201005038595918 0.005733503859591798 0.0021708747417299138 0.0018122472873381003
1.0 0.10344827586206896 0.02009371949929032 0.005726719499290319 0.002170555167727831 0.0018111236373664352
1.0 0.1038961038961039 0.02008776777111743 0.0057207677711174285 0.002170277615023839 0.0018101428469315432
1.0 0.10416666666666667 0.020084189913990916 0.005717189913990915 0.002170112098901783 0.0018095555968219254
1.0 0.1044776119402985 0.020080094740261397 0.005713094740261396 0.0021699239382907084 0.0018088856970339769
1.0 0.10526315789473684 0.020069828358179317 0.005702828358179316 0.0021694586401302266 0.0018072175244162943
1.0 0.10606060606060606 0.020059522317730134 0.005692522317730132 0.002169001523512846 0.0018055603816858985
1.0 0.10638297872340426 0.020055389097291487 0.005688389097291486 0.0021688212299635695 0.0018049011057127856
1.0 0.10666666666666667 0.020051767576528958 0.005684767576528957 0.0021686647641439424 0.001804326098925464
1.0 0.10714285714285714 0.020045721625296477 0.0056787216252964755 0.002168406821189553 0.0018033719155291783
1.0 0.1076923076923077 0.020038796902544682 0.005671796902544681 0.00216811666351713 0.0018022883784506519
1.0 0.10810810810810811 0.020033593116648245 0.005666593116648244 0.0021679025267542272 0.0018014810729389062
1.0 0.10869565217391304 0.02002629356236798 0.005659293562367978 0.0021676081322720368 0.0018003593259646523
1.0 0.10909090909090909 0.02002141826197489 0.0056544182619748876 0.002167415600533816 0.0017996174716836037
1.0 0.109375 0.02001793167397578 0.005650931673975779 0.002167280012748536 0.0017990907263655254
1.0 0.1095890410958904 0.02001531447721062 0.00564831447721062 0.002167179422742322 0.0017986974795805213
1.0 0.1111111111111111 0.019996943301963187 0.0056299433019631855 0.0021665041405016833 0.001795993376542215
1.0 0.1125 0.01998007359323065 0.005613073593230648 0.0021655323121561832 0.0017932300914017209
1.0 0.11267605633802817 0.019977298666280483 0.005610298666280482 0.0021648283420552315 0.0017922706745309984
1.0 0.11290322580645161 0.019973723985753207 0.005606723985753206 0.002163921844909407 0.0017910347000736032
1.0 0.11320754716981132 0.019968945571762077 0.005601945571762076 0.0021627108275268318 0.0017893824765293454
1.0 0.11363636363636363 0.019962232240062973 0.005595232240062972 0.002161011101916884 0.0017870612143656588
1.0 0.11392405063291139 0.019957741294899748 0.005590741294899747 0.0021598753178491146 0.001785508441881425
1.0 0.11428571428571428 0.019952110147550876 0.005585110147550875 0.00215845281194559 0.0017835615746582191
1.0 0.11475409836065574 0.01994484132494681 0.005577841324946809 0.00215661966721393 0.001781048859475135
1.0 0.11538461538461539 0.019935098597137515 0.0055680985971375135 0.002154168866743743 0.001777681852247569
1.0 0.11594202898550725 0.019926525271994427 0.005559525271994426 0.0021520190500887624 0.0017747201302905887
1.0 0.11627906976744186 0.019921359298336237 0.005554359298336236 0.0021507271072698057 0.0017729361472517678
1.0 0.11666666666666667 0.019915434924985022 0.0055484349249850205 0.0021492489936246147 0.0017708909535544104
1.0 0.11688311688311688 0.01991213412713083 0.00554513412713083 0.00214842717411085 0.001769751814275378
1.0 0.11764705882352941 0.019900527388411433 0.005533527388411431 0.0021455479727710736 0.0017657484708083076
1.0 0.11842105263157894 0.019888835459828922 0.005521835459828921 0.0021426659919094176 0.0017617198265676118
1.0 0.11864406779661017 0.01988547902104427 0.00551847902104427 0.0021418423664020365 0.0017605641641893779
1.0 0.11904761904761904 0.019879419418056307 0.005512419418056306 0.0021403598944946403 0.001758478818884287
1.0 0.11940298507462686 0.01987409810284442 0.005507098102844419 0.0021390629994428325 0.001756648723402822
1.0 0.12 0.01986518902170446 0.005498189021704458 0.002136902676747379 0.001753587372778217
1.0 0.1206896551724138 0.01985494474700021 0.00548794474700021 0.002134436685002404 0.001750071641080213
1.0 0.12121212121212122 0.019847217101762037 0.005480217101762035 0.0021325901687507744 0.001747422974523954
1.0 0.12162162162162163 0.019841179990341164 0.005474179990341162 0.0021311562493236 0.0017453559009508496
1.0 0.12195121951219512 0.019836333274476318 0.0054693332744763165 0.002130010784312287 0.001743697848256772
1.0 0.12244897959183673 0.01982903450324465 0.005462034503244648 0.002128295779717318 0.0017412034715884098
1.0 0.12280701754385964 0.019823799783108657 0.005456799783108656 0.0021270734137847913 0.0017394164300239155
1.0 0.12307692307692308 0.019819861967733943 0.005452861967733941 0.0021261582349093888 0.0017380732353607649
1.0 0.1232876712328767 0.019816792190826247 0.005449792190826246 0.0021254474429744192 0.0017370268057873622
1.0 0.125 0.019792007990299423 0.005425007990299421 0.002119798738835339 0.0017286014162901642
1.0 0.12658227848101267 0.019769347455202434 0.005402347455202433 0.002114786297082299 0.001720937276524446
1.0 0.1267605633802817 0.01976680819246958 0.0053998081924695775 0.0021142343851415107 0.001720080992093186
1.0 0.12698412698412698 0.019763627975832258 0.005396627975832256 0.002113546048369261 0.001719009317046581
1.0 0.12727272727272726 0.01975952903976145 0.005392529039761448 0.0021126636595065044 0.0017176292987355966
1.0 0.1276595744680851 0.019754045992820903 0.005387045992820902 0.002111491901019078 0.0017157855183492455
1.0 0.1282051282051282 0.019746335163069898 0.005379335163069897 0.002109861058093104 0.0017131970349460357
1.0 0.12857142857142856 0.019741171934911757 0.005374171934911756 0.002108780397530638 0.0017114667323246155
1.0 0.12903225806451613 0.01973469206240374 0.005367692062403739 0.0021074373606986777 0.0017092986425154715
1.0 0.12962962962962962 0.019726318051970497 0.005359318051970496 0.0021057239977172416 0.001706502617390505
1.0 0.12987012987012986 0.019722954819283753 0.0053559548192837515 0.0021050430706334063 0.0017053815437274825
1.0 0.13043478260869565 0.019715076593689304 0.005348076593689303 0.0021034645357850767 0.0017027598051713385
1.0 0.13114754098360656 0.0197051675495132 0.0053381675495132 0.002101512657344295 0.0016994710574907374
1.0 0.13157894736842105 0.019699188928729565 0.005332188928729564 0.002100353503793101 0.0016974916610150812
1.0 0.1320754716981132 0.019692325269055608 0.0053253252690556065 0.002099040302328883 0.0016952238704073374
1.0 0.1323529411764706 0.019688497700290276 0.005321497700290275 0.00209831625427998 0.001693961402898458
1.0 0.13333333333333333 0.01967501875432274 0.005308018754322737 0.00209581460555895 0.001689528299874958
1.0 0.13432835820895522 0.019661408876946746 0.005294408876946745 0.002093366624809431 0.0016850728355233798
1.0 0.1346153846153846 0.01965749579093476 0.005290495790934758 0.0020926776334046792 0.0016837957666437323
1.0 0.13513513513513514 0.01965042428808301 0.005283424288083007 0.002091449646485238 0.001681492501132536
1.0 0.13559322033898305 0.019644206909048185 0.0052772069090481835 0.0020903884035056177 0.0016794723752696751
1.0 0.13636363636363635 0.01963378179821003 0.0052667817982100275 0.002088648231601636 0.0016760956738601119
1.0 0.136986301369863 0.019625384239107896 0.005258384239107895 0.002087282849007777 0.001673385537706477
1.0 0.13725490196078433 0.01962176941516628 0.005254769415166279 0.0020867052215751557 0.00167222168079751
1.0 0.1375 0.01961847486559668 0.00525147486559668 0.0020861841210066843 0.0016711624018736588
1.0 0.13793103448275862 0.019612690118834167 0.0052456901188341655 0.0020852815703827623 0.0016693058650814102
1.0 0.13846153846153847 0.019605586188619486 0.0052385861886194846 0.00208419504065749 0.0016670319591059436
1.0 0.1388888888888889 0.019599876043730008 0.005232876043730007 0.002083339304213658 0.0016652090592248036
1.0 0.13924050632911392 0.01959518605291661 0.005228186052916608 0.0020826482916634836 0.001663715120273553
1.0 0.13953488372093023 0.019591265200549338 0.005224265200549336 0.002082078851393487 0.0016624684815832059
1.0 0.14 0.019585080634569995 0.005218080634569994 0.002081196011602209 0.0016605063993787002
1.0 0.14035087719298245 0.019580423404837875 0.005213423404837873 0.0020805436896377196 0.0016590323894308723
1.0 0.140625 0.019576789868636046 0.005209789868636044 0.0020800422489661327 0.001657884499269236
1.0 0.14084507042253522 0.01957387590423246 0.0052068759042324594 0.002079644879638605 0.0016569652878095705
1.0 0.14102564102564102 0.019571487007343034 0.005204487007343033 0.002079322288567778 0.0016562126147266318
1.0 0.14285714285714285 0.019547358863753972 0.005180358863753971 0.002076226124061318 0.001648657278293961
1.0 0.14473684210526316 0.019522782061742766 0.005155782061742765 0.0020733802106774183 0.0016410523401265851
1.0 0.14492753623188406 0.019520298935647426 0.005153298935647425 0.002073110180130951 0.0016402892771983117
1.0 0.14516129032258066 0.019517257609035 0.005150257609034998 0.002072783853702229 0.0016393560376277232
1.0 0.14545454545454545 0.019513446005643444 0.005146446005643443 0.0020723817411826845 0.0016381885642601226
1.0 0.14583333333333334 0.01950852902622862 0.005141529026228619 0.0020718743150227774 0.001636686049923153
1.0 0.14634146341463414 0.019501944198475556 0.005134944198475554 0.002071214762657054 0.0016346801885132741
1.0 0.14666666666666667 0.019497736531897777 0.005130736531897776 0.002070805330445183 0.001633402287811856
1.0 0.14705882352941177 0.01949266939181308 0.005125669391813078 0.002070324732423414 0.001631867379169137
1.0 0.14754098360655737 0.019486449416921917 0.005119449416921915 0.002069753453608691 0.0016299893485459728
1.0 0.14814814814814814 0.019478632558370602 0.005111632558370601 0.002069064739261601 0.0016276388392960073
1.0 0.14864864864864866 0.019472201950376633 0.005105201950376632 0.0020685226231936063 0.0016257134027487395
1.0 0.14893617021276595 0.019468513043258508 0.005101513043258506 0.002068221622127604 0.0016246122884670039
1.0 0.14925373134328357 0.01946444316786188 0.005097443167861877 0.0020678979896106486 0.0016234003797033654
1.0 0.15 0.019454897157104568 0.005087897157104566 0.0020671737403975235 0.0016205700388452146
1.0 0.1506849315068493 0.019446157997620107 0.005079157997620105 0.002066553594368614 0.0016179942836871048
1.0 0.1509433962264151 0.019442865686273132 0.005075865686273131 0.002066330608002167 0.0016170278055024768
1.0 0.15151515151515152 0.01943559329322472 0.0050685932932247185 0.0020658587075056832 0.001614900638427321
1.0 0.1518987341772152 0.019430722483379653 0.005063722483379652 0.002065558550822365 0.0016134819440068355
1.0 0.15217391304347827 0.019427232211258087 0.005060232211258085 0.002065351318212726 0.0016124683655062923
1.0 0.15254237288135594 0.019422564013834045 0.0050555640138340435 0.0020650843939863865 0.0016111167035345213
1.0 0.1527777777777778 0.019419584671855603 0.005052584671855601 0.0020649201680046875 0.0016102564576945574
1.0 0.15384615384615385 0.019406093422796557 0.005039093422796556 0.002064236298706384 0.0016063851078762753
1.0 0.15492957746478872 0.019392462670570473 0.005025462670570472 0.002063644804190861 0.0016025151026810914
1.0 0.15517241379310345 0.019389414443529283 0.005022414443529282 0.002063526198705379 0.0016016555398623634
1.0 0.15555555555555556 0.019384610173448003 0.005017610173448001 0.002063349404705288 0.001600305264134924
1.0 0.15584415584415584 0.019380995534609462 0.005013995534609461 0.0020632245642934455 0.0015992929956871065
1.0 0.15625 0.019375918493070892 0.005008918493070891 0.002063061067835784 0.0015978765644262
1.0 0.1568627450980392 0.019368266530365233 0.005001266530365232 0.002062840798699937 0.001595753859137409
1.0 0.15714285714285714 0.019364773847566488 0.004997773847566486 0.0020627507030738725 0.0015947898915126097
1.0 0.15789473684210525 0.019355415375837022 0.004988415375837021 0.002062541548570576 0.0015922225760303583
1.0 0.15873015873015872 0.019345045517249693 0.004978045517249691 0.0020623646181519204 0.0015894050609899148
1.0 0.1590909090909091 0.019340576898657775 0.004973576898657774 0.002062306134319413 0.0015882000183708121
1.0 0.15942028985507245 0.019336501752607958 0.004969501752607956 0.002062262121617574 0.0015871059659607785
1.0 0.16 0.019329340876242957 0.004962340876242956 0.0020622063174619873 0.0015851949907941833
1.0 0.16071428571428573 0.01932053768709929 0.004953537687099288 0.0020621753197721214 0.0015828663288636313
1.0 0.16129032258064516 0.019313454531970385 0.004946454531970384 0.0020621804843832937 0.0015810096140575162
1.0 0.16176470588235295 0.01930763225939783 0.00494063225939783 0.0020622048336188465 0.0015794950446063394
1.0 0.16216216216216217 0.01930276176684826 0.004935761766848259 0.0020622391392054384 0.0015782363046724568
1.0 0.1625 0.0192986273412248 0.004931627341224799 0.0020622782261196897 0.0015771737952185029
1.0 0.16279069767441862 0.019295073869144003 0.004928073869144001 0.002062319135815842 0.0015762650575355242
1.0 0.16326530612244897 0.019289280384783194 0.0049222803847831925 0.0020624003406060146 0.001574792491922052
1.0 0.16363636363636364 0.01928475796902868 0.0049177579690286785 0.0020624762345774713 0.0015736509050555737
1.0 0.16393442622950818 0.019281129704567444 0.004914129704567442 0.0020625450556872077 0.0015727401260610477
1.0 0.16417910447761194 0.019278154285385533 0.004911154285385532 0.002062606767599748 0.0015719966618657104
1.0 0.1643835616438356 0.01927567006329793 0.00490867006329793 0.0020626619345027455 0.0015713783311067319
1.0 0.16455696202531644 0.019273564685353926 0.004906564685353925 0.002062711285095863 0.0015708560210376916
1.0 0.16666666666666666 0.019248060603394533 0.004881060603394532 0.0020634988606227397 0.0015646595249351484
1.0 0.16883116883116883 0.019222104574112154 0.004855104574112153 0.002064645327273803 0.0015585915025111083
1.0 0.16901408450704225 0.01921992056615695 0.004852920566156948 0.0020647565991115877 0.0015580909170811326
1.0 0.16923076923076924 0.01921733547890131 0.004850335478901308 0.002064891617225676 0.0015575010202412472
1.0 0.1694915254237288 0.019214227676888903 0.004847227676888902 0.0020650586969673864 0.001556795638396046
1.0 0.16981132075471697 0.019210420819825567 0.004843420819825566 0.0020652704559274665 0.001555937305137967
1.0 0.1702127659574468 0.019205649222073462 0.004838649222073461 0.0020655469445170736 0.0015548704689838306
1.0 0.17073170731707318 0.019199493084275494 0.004832493084275493 0.0020659219107354646 0.0015535091772182759
1.0 0.17105263157894737 0.019195692848809152 0.0048286928488091505 0.00206616368506592 0.001552677493557204
1.0 0.17142857142857143 0.019191247864256012 0.004824247864256011 0.002066456500599549 0.0015517132423968722
1.0 0.171875 0.019185978945725157 0.004818978945725156 0.0020668176454184685 0.0015505823823071837
1.0 0.1724137931034483 0.019179633790165976 0.0048126337901659745 0.002067272895523552 0.0015492383520290243
1.0 0.17307692307692307 0.019171845488655977 0.004804845488655975 0.0020678622705444954 0.0015476159179391752
1.0 0.17333333333333334 0.019168840333366913 0.004801840333366912 0.0020680987529796357 0.0015469981096391176
1.0 0.17391304347826086 0.01916205922272858 0.0047950592227285795 0.0020686510584121804 0.0015456212179873411
1.0 0.1746031746031746 0.0191540105517004 0.0047870105517003984 0.0020693404664349933 0.0015440185734076634
1.0 0.175 0.019149394580748883 0.004782394580748882 0.002069752578276887 0.0015431153190415229
1.0 0.17543859649122806 0.0191443030539415 0.004777303053941497 0.0020702214144752637 0.001542132733263522
1.0 0.17567567567567569 0.019141555436233672 0.0047745554362336705 0.0020704806760869173 0.0015416085617975925
1.0 0.17647058823529413 0.01913236646989879 0.00476536646989879 0.0020713798841316094 0.0015398871698705549
1.0 0.17721518987341772 0.01912379260261433 0.004756792602614329 0.0020722640559058614 0.001538326055693427
1.0 0.1774193548387097 0.019121447450417356 0.004754447450417355 0.0020725135801492613 0.0015379068229859705
1.0 0.17777777777777778 0.019117336453477022 0.004750336453477021 0.0020729590276362996 0.0015371801230606912
1.0 0.1780821917808219 0.01911385101777488 0.004746851017774879 0.002073344761471199 0.001536572291583023
1.0 0.17857142857142858 0.01910826126846031 0.00474126126846031 0.0020739789751327803 0.0015356136295050409
1.0 0.1791044776119403 0.019102187751129304 0.004735187751129303 0.002074690081051805 0.0015345949759114745
1.0 0.1794871794871795 0.019097838212742017 0.004730838212742016 0.0020752135811410903 0.0015338804711321251
1.0 0.18 0.01909202433173262 0.004725024331732618 0.0020759321125218603 0.001532945370406351
1.0 0.18032786885245902 0.019088316051621146 0.0047213160516211446 0.002076401760355669 0.0015323610650826278
1.0 0.18055555555555555 0.01908574492711666 0.004718744927116658 0.002076732625771071 0.0015319615698988454
1.0 0.18181818181818182 0.019071548326067184 0.004704548326067183 0.002078638021290564 0.0015298409060928943
1.0 0.18309859154929578 0.019057260525186557 0.004690260525186556 0.002080693490076675 0.0015278579579969893
1.0 0.18333333333333332 0.01905465324020235 0.0046876532402023476 0.0020810839169092712 0.0015275131215796557
1.0 0.1836734693877551 0.01905088211276819 0.0046838821127681875 0.002081657161338727 0.0015270238879952333
1.0 0.18421052631578946 0.019044944166857238 0.004677944166857236 0.0020825804913227946 0.0015262767422345599
1.0 0.18461538461538463 0.0190404813306234 0.0046734813306234 0.0020832913556676548 0.0015257342022422784
1.0 0.18518518518518517 0.01903422013460155 0.004667220134601548 0.002084313546653467 0.0015250010866518886
1.0 0.18571428571428572 0.01902842716842389 0.004661427168423889 0.002085285609647411 0.0015243525574943004
1.0 0.18604651162790697 0.019024800171982298 0.004657800171982297 0.002085907311633017 0.0015239613528007267
1.0 0.1864406779661017 0.019020507506931458 0.004653507506931456 0.0020866563343600038 0.0015235133648802252
1.0 0.18666666666666668 0.01901805157971722 0.0046510515797172185 0.0020870913846440706 0.0015232644738558596
1.0 0.1875 0.019009028453861383 0.004642028453861382 0.0020887312256584797 0.0015223972581437741
1.0 0.18840579710144928 0.018999280619552597 0.004632280619552596 0.0020905778118467384 0.0015215459593878392
1.0 0.18867924528301888 0.018996350314882733 0.004629350314882732 0.0020911485410124533 0.0015213078801809981
1.0 0.1891891891891892 0.01899090128103498 0.00462390128103498 0.0020922294608721314 0.0015208875539581713
1.0 0.1896551724137931 0.01898593988723839 0.004618939887238389 0.0020932362089641277 0.0015205305797301337
1.0 0.189873417721519 0.018983622119766338 0.0046166221197663365 0.002093714007575312 0.0015203723501116557
1.0 0.19047619047619047 0.018977240463363607 0.004610240463363606 0.0020950546163767125 0.0015199652285069567
1.0 0.19117647058823528 0.01896986334209147 0.0046028633420914684 0.002096651096845506 0.0015195477846208865
1.0 0.19148936170212766 0.01896658011933363 0.004599580119333629 0.0020973780956439845 0.0015193807097821953
1.0 0.1917808219178082 0.01896352902207309 0.004596529022073088 0.0020980629573991 0.0015192359462028794
1.0 0.19230769230769232 0.0189580314391482 0.004591031439148199 0.0020993198441144403 0.0015190009922420311
1.0 0.19298245614035087 0.01895102456784976 0.004584024567849759 0.002100965335694785 0.0015187506794329662
1.0 0.1935483870967742 0.018945177492512996 0.004578177492512995 0.002102376748646574 0.0015185848635631922
1.0 0.19402985074626866 0.018940224623752774 0.004573224623752772 0.0021036002312789293 0.0015184756931410817
1.0 0.19444444444444445 0.01893597562810459 0.004568975628104589 0.0021046706766431446 0.001518405306032258
1.0 0.19480519480519481 0.018932290560077687 0.004565290560077685 0.0021056149167194486 0.0015183619199422539
1.0 0.1951219512195122 0.018929064236296794 0.004562064236296792 0.0021064539015673866 0.0015183375759791145
1.0 0.1956521739130435 0.01892368333172227 0.00455668333172227 0.002107879148965908 0.0015183257081240907
1.0 0.19607843137254902 0.018919375490551667 0.004552375490551666 0.002109044019368678 0.0015183424837495844
1.0 0.19642857142857142 0.018915848976573855 0.004548848976573854 0.0021100137017375457 0.001518373872583809
1.0 0.19672131147540983 0.018912908979187817 0.0045459089791878154 0.002110833355204001 0.0015184123392012062
1.0 0.19696969696969696 0.018910420460476488 0.004543420460476486 0.00211153523448193 0.0015184537256640528
1.0 0.19718309859154928 0.0189082868702036 0.004541286870203599 0.002112142982736565 0.0015184957080468689
1.0 0.19736842105263158 0.01890643734936749 0.00453943734936749 0.0021126743209239347 0.0015185369910982011
1.0 0.2 0.01888051311758263 0.004513513117582628 0.002120582619903618 0.0015196098366448399
1.0 0.20253164556962025 0.018852603307550418 0.004485603307550417 0.0021282374183326106 0.0015164349079572128
1.0 0.20270270270270271 0.018850525737915107 0.004483525737915106 0.0021287320579147667 0.0015159477748359059
1.0 0.2028985507246377 0.018848146817750027 0.004481146817750026 0.0021292987716011727 0.001515389428249783
1.0 0.203125 0.018845395863336667 0.004478395863336666 0.0021299545294228414 0.0015147430281382173
1.0 0.2033898305084746 0.018842178214200443 0.004475178214200442 0.002130722074696928 0.0015139859731378275
1.0 0.2037037037037037 0.018838364126874903 0.0044713641268749015 0.00213163260314356 0.00151308720920457
1.0 0.20408163265306123 0.018833770866761634 0.004466770866761633 0.002132730083529095 0.001512002872766306
1.0 0.20454545454545456 0.01882813258743842 0.00446113258743842 0.0021340785238905947 0.0015106689361330697
1.0 0.20512820512820512 0.018821047039945898 0.0044540470399458965 0.0021357748194043144 0.0015089881333383054
1.0 0.2054794520547945 0.01881677554733772 0.00444977554733772 0.0021367982222543114 0.0015079725066830143
1.0 0.20588235294117646 0.01881187527505983 0.00444487527505983 0.002137972899043939 0.0015068052251241847
1.0 0.20634920634920634 0.018806196450979192 0.004439196450979191 0.0021393349073973024 0.0015054496593552447
1.0 0.20689655172413793 0.018799537676500073 0.0044325376765000715 0.0021409326935192606 0.001503856387231963
1.0 0.20754716981132076 0.018791621610352433 0.004424621610352432 0.0021428328816094407 0.0015019570976109282
1.0 0.2077922077922078 0.018788640041885695 0.004421640041885694 0.0021435487041486156 0.0015012403108976627
1.0 0.20833333333333334 0.01878205550093091 0.004415055500930909 0.002145129623193499 0.0014996546599775776
1.0 0.208955223880597 0.01877448799931033 0.004407487999310327 0.0021469464529511933 0.0014978278518002265
1.0 0.20930232558139536 0.018770264299939936 0.0044032642999399345 0.0021479603326279755 0.0014968062400870811
1.0 0.20967741935483872 0.01876570007981355 0.00439870007981355 0.0021490557440866824 0.0014957006991676766
1.0 0.21052631578947367 0.018755371288826067 0.004388371288826066 0.002151533505372859 0.001493193090728306
1.0 0.2112676056338028 0.018746353187566404 0.004379353187566402 0.002153695079760647 0.0014909974682326473
1.0 0.21153846153846154 0.018743058561405596 0.004376058561405594 0.002154484268849998 0.0014901939608096507
1.0 0.21212121212121213 0.018735971132520627 0.004368971132520626 0.002156180910662259 0.001488463087209691
1.0 0.2125 0.018731365154155844 0.004364365154155843 0.0021572826635959286 0.0014873365711337973
1.0 0.2127659574468085 0.018728131622600133 0.004361131622600132 0.0021580556858436894 0.0014865449793172543
1.0 0.21311475409836064 0.018723891546412352 0.004356891546412351 0.0021590687518490957 0.001485506083467903
1.0 0.21333333333333335 0.018721234817634866 0.0043542348176348646 0.0021597031597991993 0.0014848546373230317
1.0 0.21428571428571427 0.01870966297871146 0.00434266297871146 0.0021624629926858593 0.0014820129643693838
1.0 0.21518987341772153 0.01869868385740412 0.004331683857404119 0.002165075806282456 0.001479311189501487
1.0 0.2153846153846154 0.018696320108318464 0.004329320108318463 0.0021656375538207885 0.001478728874269183
1.0 0.21568627450980393 0.01869265936069423 0.004325659360694227 0.0021665069652120534 0.0014778266362560177
1.0 0.21621621621621623 0.018686230637599208 0.004319230637599206 0.00216803203347354 0.0014762410981735013
1.0 0.21666666666666667 0.0186807687048194 0.0043137687048194 0.002169325965234097 0.0014748930207499373
1.0 0.21739130434782608 0.018671987309760434 0.004304987309760432 0.0021714026927976333 0.0014727240709901225
1.0 0.21794871794871795 0.01866523709952444 0.004298237099524437 0.0021729959473175877 0.0014710557513484001
1.0 0.21818181818181817 0.018662415578567446 0.004295415578567444 0.0021736610871137397 0.0014703581993878397
1.0 0.21875 0.018655541497935482 0.004288541497935481 0.0021752794893703407 0.001468658371964934
1.0 0.2191780821917808 0.01865036571225718 0.004283365712257178 0.0021764960725327628 0.0014673782672673043
1.0 0.21951219512195122 0.018646328154343934 0.004279328154343932 0.0021774439111709393 0.0014663796170639085
1.0 0.22 0.018640436742472996 0.004273436742472995 0.0021788250383570594 0.0014649224636879604
1.0 0.22033898305084745 0.01863634520004543 0.004269345200045429 0.0021797828704048687 0.0014639105820878997
1.0 0.22058823529411764 0.018633338062640007 0.004266338062640006 0.0021804861307682115 0.001463166977529682
1.0 0.22077922077922077 0.018631034686126556 0.004264034686126555 0.0021810243968509546 0.0014625974684852306
1.0 0.2222222222222222 0.01861365500324559 0.00424665500324559 0.002185074202705464 0.0014583034407409975
1.0 0.2236842105263158 0.018596093198442732 0.004229093198442731 0.0021891455423771427 0.0014539734978882416
1.0 0.22388059701492538 0.018593738033606817 0.004226738033606816 0.002189689943413887 0.0014533937957365245
1.0 0.22413793103448276 0.0185906534178512 0.004223653417851199 0.0021904023916252445 0.0014526349593322286
1.0 0.22448979591836735 0.01858643841697729 0.0042194384169772885 0.0021913748879001495 0.0014515988484748539
1.0 0.225 0.01858033244142315 0.004213332441423148 0.002192781570325176 0.001450099708779495
1.0 0.22535211267605634 0.01857612256236048 0.00420912256236048 0.0021937499971318177 0.001449067451283983
1.0 0.22580645161290322 0.0185706955663092 0.004203695566309198 0.002194996696448159 0.0014477385343461878
1.0 0.22641509433962265 0.018563434747755844 0.004196434747755842 0.002196661701277059 0.0014459639802275217
1.0 0.22666666666666666 0.01856043681404129 0.0041934368140412875 0.002197348195585319 0.0014452325106514192
1.0 0.22727272727272727 0.018553222461141994 0.0041862224611419925 0.002198997923820393 0.0014434754619377479
1.0 0.22784810126582278 0.018546384092450824 0.004179384092450823 0.0022005587722007097 0.001441814463388022
1.0 0.22807017543859648 0.018543747590075377 0.0041767475900753755 0.0022011598158272923 0.0014411753197290948
1.0 0.22857142857142856 0.018537802651840827 0.004170802651840826 0.0022025136253149384 0.0014397368466249768
1.0 0.22916666666666666 0.018530754161417123 0.004163754161417121 0.0022041162048837184 0.0014380365018324618
1.0 0.22950819672131148 0.018526715547874644 0.004159715547874643 0.002205033251071929 0.001437064923258575
1.0 0.22972972972972974 0.018524098137911 0.004157098137911 0.0022056271367671045 0.0014364363395218025
1.0 0.23076923076923078 0.018511840577600573 0.004144840577600572 0.002208403908660924 0.0014335048119551567
1.0 0.2318840579710145 0.018498740865383646 0.004131740865383645 0.0022113640851430067 0.0014303961518349836
1.0 0.23214285714285715 0.018495706961068416 0.004128706961068415 0.0022120486966186546 0.0014296800800007714
1.0 0.23255813953488372 0.01849084435768289 0.004123844357682888 0.0022131452761844864 0.0014285356397389453
1.0 0.2328767123287671 0.018487119023181595 0.004120119023181594 0.0022139848532933193 0.001427661656963218
1.0 0.23333333333333334 0.01848178690599186 0.00411478690599186 0.0022151858134888997 0.001426415098356369
1.0 0.23376623376623376 0.0184767401241554 0.004109740124155398 0.0022163217868838426 0.001425240184376177
1.0 0.23404255319148937 0.01847352309403281 0.00410652309403281 0.0022170455783753623 0.0014244938423837218
1.0 0.234375 0.018469657134624923 0.0041026571346249215 0.0022179150737264065 0.0014235997109039238
1.0 0.23529411764705882 0.018458995213485336 0.004091995213485335 0.002220311703620278 0.0014211501184917688
1.0 0.2361111111111111 0.018449551354791913 0.004082551354791911 0.0022224334569641265 0.0014190016107763978
1.0 0.23636363636363636 0.01844663887839223 0.004079638878392227 0.002223087710538439 0.0014183432634769177
1.0 0.23684210526315788 0.018441129138943618 0.004074129138943616 0.0022243254057216825 0.001417103532873919
1.0 0.23728813559322035 0.018436003279921967 0.004069003279921966 0.0022254769718993905 0.0014159570984389773
1.0 0.2375 0.018433572042446 0.004066572042445999 0.0022260232409585085 0.001415415737565544
1.0 0.23809523809523808 0.018426753836052762 0.004059753836052761 0.0022275555955507944 0.001413906043280945
1.0 0.23880597014925373 0.018418637126308174 0.0040516371263081725 0.002229380868827703 0.0014121258195130837
1.0 0.2391304347826087 0.01841494068710866 0.004047940687108658 0.0022302126468086774 0.0014113214502030063
1.0 0.23943661971830985 0.01841145747747453 0.00404445747747453 0.002230996160448536 0.0014105665417455818
1.0 0.24 0.0184050617839388 0.004038061783938798 0.002232435592250239 0.0014091898744474666
1.0 0.24050632911392406 0.01839932894693434 0.004032328946934338 0.0022337271962046554 0.0014079669575785747
1.0 0.24074074074074073 0.01839667979662197 0.004029679796621968 0.0022343245434713775 0.001407405488409397
1.0 0.2413793103448276 0.01838947924725722 0.004022479247257217 0.002235949969804302 0.0014058913788882119
1.0 0.24193548387096775 0.0183832272872752 0.004016227287275197 0.0022373636756757125 0.0014045914181236112
1.0 0.24242424242424243 0.01837774838183007 0.004010748381830069 0.002238604674602999 0.001403463833736242
1.0 0.24285714285714285 0.018372907723776487 0.004005907723776486 0.00223970291764017 0.0014024769362975394
1.0 0.24324324324324326 0.018368600084908423 0.0040016000849084216 0.0022406817870472755 0.0014016062758362383
1.0 0.24358974358974358 0.01836474213502764 0.00399774213502764 0.002241559807937282 0.0014008327029895514
1.0 0.24390243902439024 0.01836126703373029 0.003994267033730289 0.0022423518502080225 0.0014001410173703312
1.0 0.24444444444444444 0.01835525821628526 0.0039882582162852585 0.0022437241365132242 0.0013989567524432397
1.0 0.24489795918367346 0.018350244923509475 0.003983244923509474 0.0022448719418710563 0.0013979803710390216
1.0 0.24528301886792453 0.018345998850977135 0.0039789988509771335 0.0022458462887250934 0.0013971619500453456
1.0 0.24561403508771928 0.01834235650488551 0.003975356504885508 0.0022466838014815528 0.0013964662790327336
1.0 0.2459016393442623 0.018339197739929244 0.003972197739929243 0.0022474114572117623 0.0013958678357346315
1.0 0.24615384615384617 0.018336432292258478 0.003969432292258476 0.0022480495697390357 0.0013953476808291827
1.0 0.2463768115942029 0.018333991037283823 0.0039669910372838214 0.0022486137294968124 0.0013948914733987443
1.0 0.2465753424657534 0.01833182014588085 0.00396482014588085 0.002249116102341413 0.0013944881592971804
1.0 0.24675324675324675 0.018329877076960148 0.003962877076960147 0.0022495663217734804 0.0013941290831519075
1.0 0.25 0.018294805109817274 0.003927805109817273 0.002257800071263263 0.0013879799262017899
1.0 0.25316455696202533 0.018261366955489786 0.0038943669554897843 0.002265892746657796 0.0013827753914972024
1.0 0.25333333333333335 0.01825960522922598 0.003892605229225979 0.0022663272502835797 0.0013825210864345872
1.0 0.2535211267605634 0.01825764763300596 0.0038906476330059572 0.002266811123515607 0.001382240948557794
1.0 0.2537313432835821 0.018255459597111844 0.003888459597111843 0.0022673533003893524 0.00138193095531653
1.0 0.25396825396825395 0.018252997913579178 0.0038859979135791763 0.002267965012560577 0.0013815861409828328
1.0 0.2542372881355932 0.01825020786031413 0.0038832078603141286 0.002268660580168881 0.0013812004633242964
1.0 0.2545454545454545 0.018247019095416813 0.0038800190954168118 0.0022694585540165113 0.0013807664182591307
1.0 0.2549019607843137 0.01824333966167934 0.0038763396616793393 0.0022703834064036407 0.0013802746631300345
1.0 0.2553191489361702 0.018239047003429033 0.0038720470034290314 0.002271468105617501 0.001379713472739666
1.0 0.2558139534883721 0.018233974104319203 0.0038669741043192013 0.00227275816573845 0.0013790679734144722
1.0 0.2564102564102564 0.018227887352790576 0.003860887352790575 0.0022743182661850133 0.0013783193663573637
1.0 0.25675675675675674 0.01822436398892781 0.0038573639889278102 0.002275227665210206 0.0013778992203579692
1.0 0.2571428571428571 0.01822044975466292 0.0038534497546629173 0.002276243576142447 0.0013774440346446747
1.0 0.25757575757575757 0.018216075947807324 0.0038490759478073226 0.002277385982561959 0.0013769500598696067
1.0 0.25806451612903225 0.01821115681077334 0.0038441568107733387 0.002278680229878261 0.0013764133340404396
1.0 0.25862068965517243 0.018205583906790355 0.003838583906790354 0.0022801589633445383 0.0013758298961920625
1.0 0.25925925925925924 0.018199218123632132 0.0038322181236321307 0.0022818649768012195 0.0013751962335167014
1.0 0.2597402597402597 0.01819444640801622 0.0038274464080162197 0.0022831560805885343 0.0013747447259706896
1.0 0.26 0.01819187805541929 0.0038248780554192875 0.0022838555163209357 0.0013745101960482174
1.0 0.2602739726027397 0.01818917536429478 0.003822175364294779 0.0022845950220748224 0.0013742699080432515
1.0 0.2608695652173913 0.018183322705416657 0.003816322705416656 0.0022862089905721986 0.001373772805547829
1.0 0.26153846153846155 0.01817678713037051 0.003809787130370508 0.0022880323383894295 0.0013732560816608092
1.0 0.2619047619047619 0.018173225011888748 0.003806225011888747 0.0022890358274522274 0.001372991885271258
1.0 0.26229508196721313 0.01816944254029172 0.0038024425402917172 0.00229010912342742 0.0013727250751568655
1.0 0.2625 0.01816746222726144 0.00380046222726144 0.0022906742906050265 0.0013725910998292335
1.0 0.2631578947368421 0.01816113002861178 0.0037941300286117793 0.0022924968231118935 0.0013721895004118426
1.0 0.2638888888888889 0.01815414040405905 0.003787140404059048 0.002294536702642614 0.0013717946192555038
1.0 0.2641509433962264 0.018151646591224344 0.003784646591224343 0.0022952719029769955 0.00137166629670846
1.0 0.2647058823529412 0.018146386425619606 0.0037793864256196047 0.0022968358232109847 0.0013714177388300624
1.0 0.2653061224489796 0.018140728901896108 0.003773728901896107 0.0022985384197000136 0.0013711845078641174
1.0 0.265625 0.018137736953866213 0.003770736953866212 0.002299447693036752 0.00137107572518199
1.0 0.26582278481012656 0.018135885951783233 0.0037688859517832317 0.002300013365686491 0.0013710135414334022
1.0 0.26666666666666666 0.018128029493655266 0.003761029493655265 0.002302441779038955 0.0013707938813852744
1.0 0.2676056338028169 0.018119366642887415 0.0037523666428874135 0.002305173004064096 0.0013706368333147728
1.0 0.26785714285714285 0.018117060422500747 0.0037500604225007457 0.0023059099577965223 0.0013706104610979818
1.0 0.2682926829268293 0.018113080966419382 0.003746080966419381 0.002307191640248238 0.0013705805259977102
1.0 0.26865671641791045 0.01810976874745296 0.0037427687474529577 0.0023082683171137433 0.0013705708377053723
1.0 0.2692307692307692 0.018104571430676918 0.0037375714306769163 0.0023099763614620765 0.001370583986231918
1.0 0.2698412698412698 0.018099078906054507 0.0037320789060545055 0.0023118068300391494 0.0013706362238300662
1.0 0.2702702702702703 0.018095240826458168 0.0037282408264581665 0.002313101894177024 0.0013706965650410092
1.0 0.2708333333333333 0.018090230419751115 0.0037232304197511133 0.002314812882371539 0.0013708054114417699
1.0 0.2711864406779661 0.018087104026771376 0.003720104026771375 0.0023158924700146183 0.0013708908591412246
1.0 0.2714285714285714 0.01808496723839368 0.003717967238393679 0.0023166357342803232 0.0013709571145959464
1.0 0.2727272727272727 0.018073604185983267 0.0037066041859832657 0.002320664476795679 0.0013714189470322396
1.0 0.273972602739726 0.018062863939381495 0.0036958639393814934 0.0023245962443295474 0.0013720303727268637
1.0 0.27419354838709675 0.018060974424902055 0.0036939744249020537 0.002325301012921091 0.0013721560770466438
1.0 0.27450980392156865 0.018058278247733345 0.0036912782477333435 0.0023263136331401623 0.0013723450311046454
1.0 0.275 0.018054118800887798 0.0036871188008877967 0.002327892192928061 0.0013726588913720742
1.0 0.2753623188405797 0.01805105978960901 0.00368405978960901 0.002329066053181396 0.0013729072515517766
1.0 0.27586206896551724 0.018046861931251105 0.0036798619312511036 0.002330695178563805 0.0013732726241718267
1.0 0.27631578947368424 0.01804307231180388 0.0036760723118038803 0.0023321844039581726 0.0013736272078602463
1.0 0.2765957446808511 0.018040744304255795 0.003673744304255794 0.002333108151434206 0.0013738568314276523
1.0 0.27692307692307694 0.018038032276358442 0.0036710322763584408 0.00233419296843792 0.0013741357784225164
1.0 0.2777777777777778 0.018031001520737635 0.0036640015207376336 0.00233704989520929 0.0013749172302160834
1.0 0.27848101265822783 0.018025271752844078 0.0036582717528440764 0.0023394272643637625 0.0013756175124783711
1.0 0.2786885245901639 0.018023590509773455 0.003656590509773454 0.002340133445668239 0.001375834029945264
1.0 0.27906976744186046 0.01802051301876237 0.0036535130187623673 0.0023414364286492616 0.001376243456294169
1.0 0.27941176470588236 0.01801776479402739 0.0036507647940273898 0.0023426114628712818 0.0013766235580882124
1.0 0.28 0.018013065449640903 0.0036460654496409013 0.002344646296456338 0.0013773056003117368
1.0 0.2807017543859649 0.018007504922411856 0.0036405049224118545 0.0023470968002393786 0.0013781658098313955
1.0 0.28125 0.018003195395074296 0.0036361953950742945 0.00234902881309221 0.0013788728805710709
1.0 0.28169014084507044 0.017999757634680202 0.003632757634680201 0.002350591097766078 0.001379462640032136
1.0 0.28205128205128205 0.017996951549341438 0.0036299515493414362 0.002351880487698156 0.001379961181999358
1.0 0.2826086956521739 0.0179926463318383 0.0036256463318382996 0.0023538840045919675 0.0013807564352318555
1.0 0.2830188679245283 0.017989498432932505 0.003622498432932504 0.002355368708607667 0.0013813614867879734
1.0 0.2833333333333333 0.01798709658103576 0.0036200965810357574 0.0023565129914276946 0.0013818367055468204
1.0 0.2835820895522388 0.017985203702429016 0.0036182037024290147 0.002357421877838489 0.0013822195709711814
1.0 0.28378378378378377 0.01798367353603558 0.003616673536035578 0.002358161223022557 0.0013825344909742714
1.0 0.2857142857142857 0.017969236007626337 0.0036022360076263353 0.002365347789339554 0.0013857498497921686
1.0 0.2875 0.017956216809846638 0.003589216809846637 0.0023721743876476053 0.0013890418041293412
1.0 0.2876712328767123 0.01795498530558718 0.003587985305587179 0.002372838102342285 0.001389373167886178
1.0 0.2878787878787879 0.01795349653566967 0.00358649653566967 0.0023736447490972225 0.0013897784557606288
1.0 0.288135593220339 0.017951660505930316 0.003584660505930315 0.0023746460582087943 0.0013902854042963252
1.0 0.28846153846153844 0.017949339723836923 0.0035823397238369213 0.002375922139072487 0.001390937540716537
1.0 0.28888888888888886 0.017946313115520144 0.0035793131155201427 0.0023776040248369816 0.0013918072130578983
1.0 0.2894736842105263 0.01794220118283837 0.0035752011828383695 0.0023799217527581003 0.0013930239824690815
1.0 0.2898550724637681 0.017939537979387136 0.0035725379793871345 0.002381443407718795 0.0013938339835120339
1.0 0.2903225806451613 0.017936293294142796 0.0035692932941427946 0.0023833195379736115 0.0013948444288116016
1.0 0.2909090909090909 0.017932253617601417 0.0035652536176014153 0.002385690172309852 0.0013961391108315603
1.0 0.2911392405063291 0.017930677817503283 0.0035636778175032816 0.0023866255721753716 0.0013966552891268127
1.0 0.2916666666666667 0.01792708653653857 0.0035600865365385675 0.0023887801427910217 0.0013978553169722134
1.0 0.2923076923076923 0.01792275903573996 0.0035557590357399582 0.0023914192785766384 0.001399345541296416
1.0 0.2926829268292683 0.017920244807550872 0.0035532448075508705 0.002392974565818353 0.0014002338148336063
1.0 0.29310344827586204 0.01791744372613714 0.0035504437261371403 0.0023947266978840663 0.0014012431160052015
1.0 0.29333333333333333 0.0179159198684998 0.0035489198684997975 0.0023956886081902074 0.001401800987707249
1.0 0.29411764705882354 0.017910760104109767 0.003543760104109766 0.0023989920737886726 0.0014037364560145291
1.0 0.2948717948717949 0.01790585591358051 0.0035388559135805103 0.002402199978019657 0.0014056435968925274
1.0 0.29508196721311475 0.017904499119395366 0.0035374991193953646 0.002403099468278008 0.001406183016088648
1.0 0.29545454545454547 0.017902104523515133 0.0035351045235151313 0.0024046998780550316 0.0014071476330043422
1.0 0.29577464788732394 0.017900058031713732 0.003533058031713731 0.0024060808490477727 0.0014079848620327377
1.0 0.2962962962962963 0.017896744417741795 0.003529744417741794 0.00240834311026803 0.001409365806602321
1.0 0.296875 0.01789309933552478 0.0035260993355247794 0.0024108698403718844 0.001410921464629216
1.0 0.2972972972972973 0.017890459895954433 0.003523459895954432 0.002412724929551814 0.0014120721312219622
1.0 0.2978723404255319 0.01788689346214082 0.0035198934621408183 0.0024152662098137338 0.0014136596000333315
1.0 0.2982456140350877 0.017884595450149306 0.003517595450149305 0.002416925152805673 0.0014147025801477938
1.0 0.29850746268656714 0.017882991395591092 0.0035159913955910907 0.002418093258439262 0.0014154400208974034
1.0 0.2987012987012987 0.017881808210449462 0.003514808210449461 0.0024189602736842146 0.001415988967677531
1.0 0.3 0.017873973334949823 0.0035069733349498214 0.0024248197015731975 0.0014197323909846788
1.0 0.3013698630136986 0.017865882235726632 0.003498882235726631 0.00243109413177301 0.0014237999733207845
1.0 0.30158730158730157 0.01786461414765463 0.0034976141476546277 0.0024320988234051806 0.0014244564322807342
1.0 0.3018867924528302 0.01786287476927553 0.003495874769275528 0.002433486531662508 0.0014253653332982087
1.0 0.3023255813953488 0.017860341471006645 0.003493341471006644 0.0024355277791414096 0.0014267067244623929
1.0 0.3026315789473684 0.017858585413901288 0.0034915854139012867 0.0024369569419523357 0.001427648919736168
1.0 0.30303030303030304 0.01785631022341538 0.003489310223415379 0.002438826119162181 0.001428884811056016
1.0 0.30357142857142855 0.017853245911928828 0.0034862459119288265 0.0024413753193442177 0.001430576620984794
1.0 0.3037974683544304 0.017851973848153842 0.003484973848153841 0.0024424443934510085 0.0014312881904673704
1.0 0.30434782608695654 0.017848896191886524 0.0034818961918865222 0.002445057664765871 0.0014330324417123248
1.0 0.3050847457627119 0.017844818428759398 0.0034778184287593966 0.0024485794491255976 0.001435393372274401
1.0 0.3055555555555556 0.017842238910201466 0.003475238910201465 0.0024508428972054397 0.0014369165249368027
1.0 0.30612244897959184 0.01783915940162037 0.003472159401620368 0.0024535819812909632 0.0014387653456481933
1.0 0.3064516129032258 0.017837384492502183 0.0034703844925021814 0.0024551792205464323 0.001439846103027279
1.0 0.30666666666666664 0.01783623009872533 0.0034692300987253302 0.0024562254268501124 0.0014405550151772915
1.0 0.3076923076923077 0.01783078088028136 0.003463780880281358 0.0024612437676915858 0.0014439657067383139
1.0 0.3088235294117647 0.01782487777382825 0.0034578777738282496 0.002466832731873066 0.001447781864790952
1.0 0.3090909090909091 0.01782349874528976 0.0034564987452897593 0.002468161866791669 0.001448691785878241
1.0 0.30952380952380953 0.017821279107788714 0.003454279107788713 0.0024703202618290053 0.0014501711592134134
1.0 0.30985915492957744 0.017819570733948496 0.0034525707339484943 0.0024719976960307886 0.001451322272841792
1.0 0.3103448275862069 0.01781711356996966 0.0034501135699696595 0.002474435397983383 0.0014529971002822924
1.0 0.3108108108108108 0.01781477485774609 0.00344777485774609 0.002476783402362386 0.001454612329569272
1.0 0.3111111111111111 0.017813277408651757 0.003446277408651756 0.0024783012368077375 0.0014556574327600144
1.0 0.3114754098360656 0.017811471007264684 0.003444471007264683 0.0024801474056139815 0.001456929528957056
1.0 0.3116883116883117 0.0178104204626857 0.003443420462685698 0.0024812287796574157 0.0014576750854006816
1.0 0.3125 0.017806449855622745 0.0034394498556227435 0.0024853678072504423 0.001460531321637644
1.0 0.31343283582089554 0.017801953693284935 0.003434953693284934 0.002490155766366886 0.0014638394576856905
1.0 0.3137254901960784 0.01780055777018529 0.0034335577701852874 0.002491664574845709 0.0014648826136886002
1.0 0.3142857142857143 0.017797904904637677 0.0034309049046376758 0.002494561600359565 0.0014668862102751663
1.0 0.3148148148148148 0.017795422576489184 0.003428422576489183 0.002497308031347008 0.0014687862150235017
1.0 0.3150684931506849 0.01779424034257508 0.0034272403425750775 0.00249862831697023 0.0014696997167856702
1.0 0.3157894736842105 0.017790908130345454 0.003423908130345453 0.0025023928550149885 0.0014723045086916836
1.0 0.31645569620253167 0.017787865270484732 0.0034208652704847305 0.0025058870898613346 0.0014747220083615549
1.0 0.31666666666666665 0.017786908899338864 0.003419908899338863 0.0025069966517777065 0.0014754895305307478
1.0 0.3170731707317073 0.017785075834134967 0.0034180758341349655 0.0025091386517350402 0.001476970960216691
1.0 0.31746031746031744 0.017783341863991213 0.0034163418639912117 0.002511183549767336 0.001478384827315733
1.0 0.3181818181818182 0.01778014084811689 0.0034131408481168878 0.0025150069458991058 0.001481026999003968
1.0 0.3188405797101449 0.017777252472624388 0.0034102524726243866 0.002518511621858615 0.001483446951445211
1.0 0.3191489361702128 0.01777591160329243 0.003408911603292427 0.0025201564905614877 0.0014845819511293376
1.0 0.3194444444444444 0.017774633217386017 0.0034076332173860156 0.0025217353878775077 0.001485670913376417
1.0 0.32 0.01777224725396003 0.0034052472539600302 0.002524710370211134 0.0014877212536387424
1.0 0.32051282051282054 0.017770064823945594 0.003403064823945593 0.002527464027597725 0.0014896171440266406
1.0 0.32075471698113206 0.017769041985491184 0.003402041985491183 0.0025287653664896395 0.0014905124216663265
1.0 0.32142857142857145 0.01776621479120676 0.0033992147912067575 0.002532398556430351 0.0014930093863494008
1.0 0.3220338983050847 0.017763702622573107 0.0033967026225731056 0.002535672040091235 0.0014952556753405556
1.0 0.3225806451612903 0.017761455684934264 0.003394455684934263 0.002538636381607084 0.001497286759875024
1.0 0.3230769230769231 0.017759434135335952 0.0033924341353359505 0.002541333150629129 0.0014991318043772383
1.0 0.3235294117647059 0.017757605718925398 0.0033906057189253963 0.002543796824895197 0.0015008149926320482
1.0 0.323943661971831 0.017755944047333487 0.0033889440473334857 0.0025460562324140113 0.0015023565323328005
1.0 0.32432432432432434 0.017754427324727658 0.0033874273247276564 0.002548135657431411 0.0015037734355514954
1.0 0.3246753246753247 0.01775303739158415 0.0033860373915841485 0.0025500556976488717 0.0015050801125745432
1.0 0.325 0.01775175899752982 0.0033847589975298173 0.0025518339353256167 0.001506288856528593
1.0 0.32558139534883723 0.017749487137817963 0.003382487137817962 0.0025550233286456966 0.0015084532579056704
1.0 0.32608695652173914 0.017747529528782113 0.003380529528782112 0.002557801834556367 0.001510334953278249
1.0 0.32653061224489793 0.017745825205895665 0.0033788252058956636 0.0025602438668957837 0.0015119856877256724
1.0 0.3269230769230769 0.017744328010298134 0.0033773280102981328 0.002562406931805379 0.0015134453747746462
1.0 0.32727272727272727 0.017743002353355693 0.0033760023533556914 0.0025643361621100836 0.0015147452412195496
1.0 0.3275862068965517 0.017741820355865235 0.0033748203558652337 0.002566067469445913 0.0015159100959981399
1.0 0.32786885245901637 0.017740759868323182 0.003373759868323181 0.00256762978110276 0.0015169598682472454
1.0 0.328125 0.017739803071272743 0.003372803071272742 0.0025690466568112514 0.0015179107777807427
1.0 0.3283582089552239 0.01773893546670314 0.0033719354667031375 0.002570337476929504 0.0015187761119510534
1.0 0.32857142857142857 0.017738145138765912 0.003371145138765911 0.0025715183287464195 0.001519566931444452
1.0 0.3287671232876712 0.017737422203497766 0.003370422203497765 0.0025726026766615547 0.0015202924171504465
1.0 0.32894736842105265 0.017736758393478536 0.003369758393478535 0.002573601875291564 0.0015209603659005124
1.0 0.3291139240506329 0.017736146740383485 0.0033691467403834836 0.0025745255666977536 0.001521577305719916
1.0 0.3333333333333333 0.017721188336460292 0.003354188336460291 0.002598025490035479 0.0015370959574737598
1.0 0.3375 0.017669296372386505 0.0033022963723865033 0.002596304026660702 0.0015228176771923713
1.0 0.33766233766233766 0.017666850809594063 0.003299850809594062 0.00259592972898451 0.0015219170403507675
1.0 0.33783783783783783 0.017664208415648662 0.0032972084156486607 0.0025955232346497356 0.0015209430632432547
1.0 0.3380281690140845 0.01766134443991163 0.003294344439911629 0.002595080226363473 0.001519886417232584
1.0 0.3382352941176471 0.017658229802144293 0.0032912298021442916 0.0025945955830974743 0.0015187361219903544
1.0 0.3384615384615385 0.017654830102916064 0.003287830102916063 0.002594063184916218 0.00151747916746095
1.0 0.3387096774193548 0.01765110434972637 0.003284104349726369 0.002593475658322547 0.0015161000158121596
1.0 0.3389830508474576 0.017647003298794737 0.0032800032987947356 0.002592824040000078 0.0015145799649297442
1.0 0.3392857142857143 0.01764246727020254 0.003275467270202538 0.00259209732679371 0.0015128962963258804
1.0 0.33962264150943394 0.017637423230425095 0.0032704232304250937 0.002591281864730855 0.0015110211390426931
1.0 0.34 0.01763178083895089 0.0032647808389508898 0.002590360506010119 0.001508919925403809
1.0 0.3404255319148936 0.017625427003217696 0.0032584270032176947 0.0025893114250189683 0.0015065492541145662
1.0 0.3409090909090909 0.0176182182418117 0.0032512182418116993 0.0025881064221473958 0.0015038538852065074
1.0 0.34146341463414637 0.01760996975386713 0.0032429697538671302 0.0025867084390774325 0.0015007624211931686
1.0 0.34177215189873417 0.017605382771186298 0.003238382771186297 0.0025859221952108037 0.0014990399198455322
1.0 0.34210526315789475 0.017600439411114034 0.003233439411114033 0.0025850678263252824 0.0014971809564065927
1.0 0.3424657534246575 0.017595096520044342 0.0032280965200443407 0.002584136217149584 0.0014951687100744054
1.0 0.34285714285714286 0.017589303694588325 0.0032223036945883236 0.0025831165734903094 0.0014929834891185512
1.0 0.34328358208955223 0.01758300169492531 0.003216001694925308 0.002581996022122684 0.001490602094223121
1.0 0.34375 0.017576120423161246 0.003209120423161245 0.002580759091959903 0.001487997005558812
1.0 0.3442622950819672 0.017568576321200645 0.0032015763212006436 0.0025793870337331303 0.0014851353338105175
1.0 0.3448275862068966 0.0175602689843348 0.0031932689843348003 0.0025778569171370086 0.001481977452630486
1.0 0.34545454545454546 0.01755107670092006 0.003184076700920059 0.00257614041674252 0.0014784751933850232
1.0 0.34615384615384615 0.017540850499806245 0.003173850499806244 0.002574202155806911 0.0014745694327026357
1.0 0.3466666666666667 0.01753336938840572 0.0031663693884057195 0.0025727651701545704 0.0014717059138091074
1.0 0.3469387755102041 0.017529406090624883 0.003162406090624882 0.0025719974110614448 0.001470186821393713
1.0 0.3472222222222222 0.017525282306167175 0.0031582823061671733 0.0025711938149015462 0.0014686047180088443
1.0 0.34782608695652173 0.01751651277549267 0.0031495127754926702 0.002569468876234025 0.0014652352818246457
1.0 0.3484848484848485 0.01750697093422651 0.0031399709342265075 0.002567567388426041 0.0014615616298904682
1.0 0.3488372093023256 0.01750187792160834 0.0031348779216083394 0.0025665420098319874 0.0014595977034763234
1.0 0.3492063492063492 0.017496550486433025 0.003129550486433024 0.002565461692644209 0.0014575411390762186
1.0 0.35 0.01748512478396584 0.00311812478396584 0.002563118203830889 0.0014531229531054722
1.0 0.35064935064935066 0.017475805450772708 0.0031088054507727066 0.0025611801260083792 0.0014495120036599682
1.0 0.3508771929824561 0.017472541737028627 0.0031055417370286255 0.0025604957766169945 0.0014482459305861035
1.0 0.35135135135135137 0.01746576012079135 0.003098760120791348 0.002559064511281852 0.0014456127924651558
1.0 0.35185185185185186 0.017458617126732107 0.0030916171267321053 0.0025575435131409002 0.001442835960887249
1.0 0.352112676056338 0.01745490101591171 0.00308790101591171 0.0025567467863040197 0.00144138999968515
1.0 0.35294117647058826 0.01744312570634588 0.00307612570634588 0.0025541977828771444 0.0014368024167241676
1.0 0.35384615384615387 0.01743031394357105 0.0030633139435710492 0.0025513826461113455 0.0014318016996615027
1.0 0.3541666666666667 0.017425789195775032 0.003058789195775031 0.0025503781126747986 0.0014300334128870202
1.0 0.35443037974683544 0.01742207133383449 0.0030550713338344873 0.002549548715198575 0.0014285796523483326
1.0 0.3548387096774194 0.017416323641906376 0.003049323641906375 0.0025482594255576 0.001426330803974403
1.0 0.35526315789473684 0.01741036070655646 0.0030433607065564576 0.002546912827464262 0.0014239960380276143
1.0 0.35555555555555557 0.01740625983833858 0.003039259838338578 0.0025459814299736566 0.0014223893972290945
1.0 0.3559322033898305 0.017400985732000423 0.0030339857320004215 0.002544777239992927 0.0014203220055625284
1.0 0.3561643835616438 0.01739773928036536 0.003030739280365357 0.0025440324837401594 0.0014190488428102823
1.0 0.35714285714285715 0.017384097503047088 0.0030170975030470865 0.0025408738627426103 0.001413694387986536
1.0 0.3582089552238806 0.01736930770999152 0.0030023077099915196 0.0025373968970236636 0.0014078819890124877
1.0 0.3584905660377358 0.01736541389641551 0.0029984138964155096 0.0025364725107685183 0.0014063506181116966
1.0 0.358974358974359 0.017358737211251585 0.0029917372112515835 0.002534878845393255 0.001403723864457993
1.0 0.359375 0.017353220267573723 0.0029862202675737214 0.0025335538259424867 0.001401552571947265
1.0 0.36 0.017344635987198757 0.002977635987198756 0.002531477527005346 0.0013981728202373622
1.0 0.36065573770491804 0.01733565870260396 0.00296865870260396 0.0025292873454617285 0.0013946369875907196
1.0 0.3611111111111111 0.01732944214589359 0.002962442145893588 0.002527759526904119 0.0013921878762413475
1.0 0.3617021276595745 0.01732139555337561 0.0029543955533756078 0.002525768506232654 0.0013890172403366568
1.0 0.3620689655172414 0.01731641349872863 0.0029494134987286293 0.0025245282239596415 0.0013870539272533104
1.0 0.36231884057971014 0.017313025374111196 0.002946025374111195 0.0025236814794021155 0.0013857186912730882
1.0 0.3625 0.017310571750903125 0.0029435717509031234 0.0025230666356414683 0.0013847517212395013
1.0 0.36363636363636365 0.017295234123394565 0.0029282341233945637 0.0025191922055993353 0.0013787073883954242
1.0 0.36486486486486486 0.017278756987701167 0.0029117569877011654 0.0025149712232689645 0.0013722159205192736
1.0 0.36507936507936506 0.017275891189086758 0.002908891189086757 0.0025142309774965456 0.0013710872569686428
1.0 0.36538461538461536 0.01727181868279785 0.0029048186827978495 0.0025131759558680335 0.0013694835914637225
1.0 0.36585365853658536 0.01726557411242934 0.0028985741124293377 0.0025115512645075104 0.001367025251795876
1.0 0.36619718309859156 0.01726101078330174 0.0028940107833017384 0.0025103586913456668 0.001365229331144699
1.0 0.36666666666666664 0.01725478816579114 0.00288778816579114 0.002508725328440069 0.0013627812466131116
1.0 0.3670886075949367 0.017249209453870294 0.002882209453870292 0.0025072540229640027 0.001360587424565421
1.0 0.3673469387755102 0.017245800364486044 0.002878800364486043 0.0025063517100685686 0.00135924728385986
1.0 0.36764705882352944 0.017241845967826488 0.0028748459678264865 0.002505302031584449 0.0013576932692072842
1.0 0.3684210526315789 0.017231678443311856 0.002864678443311855 0.002502588276049933 0.0013537002494567742
1.0 0.36923076923076925 0.017221089117593406 0.0028540891175934044 0.002499739535812963 0.0013495461545620345
1.0 0.3695652173913043 0.017216729484664524 0.0028497294846645226 0.002498560153499815 0.0013478374233726297
1.0 0.3698630136986301 0.017212854635215366 0.0028458546352153648 0.002497508740484273 0.0013463194984611765
1.0 0.37037037037037035 0.0172062682933644 0.0028392682933643977 0.0024957147809683473 0.0013437412027664547
1.0 0.3709677419354839 0.017198538112160926 0.0028315381121609244 0.0024935984521867825 0.0013407182640392382
1.0 0.37142857142857144 0.017192593135883883 0.0028255931358838818 0.0024919630132315585 0.0013383959000758826
1.0 0.3717948717948718 0.01718787904366121 0.0028208790436612084 0.0024906613819920902 0.0013365559839334559
1.0 0.37209302325581395 0.017184049461183903 0.002817049461183902 0.0024896008754845015 0.0013350623899151428
1.0 0.37254901960784315 0.017178205442345773 0.0028112054423457718 0.002487977207385911 0.0013327851130326
1.0 0.3728813559322034 0.017173956155618886 0.002806956155618885 0.002486792611749254 0.0013311308265909164
1.0 0.373134328358209 0.017170727235785572 0.0028037272357855705 0.002485890235674687 0.0013298746890600427
1.0 0.37333333333333335 0.01716819056532356 0.0028011905653235573 0.00248517997571177 0.0013288884229594108
1.0 0.375 0.0171470643152442 0.0027800643152441976 0.002479219473345991 0.0013206952398239582
1.0 0.37662337662337664 0.01712669110343122 0.00275969110343122 0.0024733970139079278 0.0013128331422312687
1.0 0.37681159420289856 0.01712434209462281 0.002757342094622809 0.002472721121666413 0.0013119293634035233
1.0 0.3770491803278688 0.01712138084966937 0.0027543808496693703 0.002471867743603109 0.001310790872107895
1.0 0.37735849056603776 0.01711753216642686 0.0027505321664268584 0.0024707564279551836 0.0013093126235579993
1.0 0.37777777777777777 0.017112326854698878 0.002745326854698877 0.0024692494690603754 0.0013073159391454375
1.0 0.3783783783783784 0.01710489427740416 0.00273789427740416 0.002467089991012328 0.0013044703266072185
1.0 0.3787878787878788 0.01709984262646727 0.0027328426264672696 0.002465617151903262 0.0013025400297693134
1.0 0.3793103448275862 0.01709341629975455 0.00272641629975455 0.0024637376032647916 0.0013000890062238024
1.0 0.379746835443038 0.017088063724846635 0.0027210637248466334 0.002462167102637902 0.0012980515253474805
1.0 0.38 0.0170849660196983 0.0027179660196982973 0.0024612561491055025 0.001296874078710824
1.0 0.38028169014084506 0.017081525140514208 0.002714525140514207 0.0024602425249946555 0.0012955676888539802
1.0 0.38095238095238093 0.017073357455916753 0.0027063574559167518 0.0024578291537002295 0.0012924731551635497
1.0 0.3815789473684211 0.017065758829117317 0.0026987588291173155 0.0024555748074907404 0.0012896026583680558
1.0 0.38181818181818183 0.01706286562638373 0.0026958656263837283 0.0024547141760658648 0.0012885119083858834
1.0 0.38235294117647056 0.01705641465385081 0.002689414653850808 0.0024527907477023573 0.0012860843512078012
1.0 0.3829787234042553 0.01704889407552008 0.0026818940755200804 0.002450540685772819 0.0012832623164887246
1.0 0.38333333333333336 0.017044646040213173 0.002677646040213172 0.0024492660997356528 0.0012816721986270878
1.0 0.3835616438356164 0.017041916224322273 0.002674916224322272 0.0024484456735218768 0.0012806519043883757
1.0 0.38461538461538464 0.017029370125041146 0.002662370125041145 0.002444661443047668 0.0012759784679503342
1.0 0.38571428571428573 0.017016379366500547 0.0026493793665005455 0.0024407200026532495 0.0012711678035687093
1.0 0.38596491228070173 0.017013429882000795 0.002646429882000794 0.0024398219077371537 0.0012700797484585557
1.0 0.38636363636363635 0.017008747726238567 0.0026417477262385657 0.0024383938199257415 0.0012683557801083816
1.0 0.38666666666666666 0.017005197674323368 0.0026381976743233664 0.0024373090756910206 0.001267051359265498
1.0 0.3870967741935484 0.017000171333384457 0.0026331713333844556 0.002435770380440873 0.0012652085548926295
1.0 0.3875 0.016995472404552247 0.0026284724045522456 0.0024343289077831476 0.0012634901640082576
1.0 0.3877551020408163 0.016992506246102348 0.0026255062461023465 0.002433417506297326 0.001262407654635264
1.0 0.3880597014925373 0.016988971300784313 0.0026219713007843114 0.002432329845567331 0.0012611198286237172
1.0 0.3888888888888889 0.016979385561288935 0.002612385561288934 0.0024293723507518685 0.0012576402473618937
1.0 0.38961038961038963 0.016971088984239144 0.0026040889842391425 0.0024268031931465235 0.0012546438924199885
1.0 0.3898305084745763 0.016968566029515228 0.0026015660295152267 0.0024260202117051166 0.0012537355871485186
1.0 0.3902439024390244 0.016963838168134588 0.0025968381681345867 0.002424550821957963 0.0012520371504539068
1.0 0.390625 0.016959491664050547 0.002592491664050546 0.0024231975190007428 0.0012504799899068343
1.0 0.391304347826087 0.01695177209422091 0.002584772094220908 0.0024207882920889096 0.001247724692467696
1.0 0.3918918918918919 0.01694512521526362 0.00257812521526362 0.0024187080489423275 0.0012453630144930688
1.0 0.39215686274509803 0.016942136560117116 0.0025751365601171146 0.002417770969395034 0.0012443044266077083
1.0 0.3924050632911392 0.016939342111726537 0.002572342111726536 0.0024168938147835577 0.0012433165023919234
1.0 0.39285714285714285 0.01693426478089689 0.0025672647808968885 0.002415297699419601 0.001241526196414031
1.0 0.39344262295081966 0.016927713321075455 0.0025607133210754536 0.00241323365940968 0.001239225164307145
1.0 0.3939393939393939 0.016922175839640497 0.002555175839640496 0.0024114851305887 0.0012372883619296798
1.0 0.39436619718309857 0.01691743392850566 0.002550433928505659 0.002409984957884383 0.0012356358091279611
1.0 0.39473684210526316 0.01691332768398194 0.002546327683981938 0.002408683768583044 0.0012342093096480635
1.0 0.3953488372093023 0.01690657147556363 0.0025395714755636276 0.0024065385944881837 0.0012318714876703091
1.0 0.3958333333333333 0.01690124389795655 0.002534243897956548 0.0024048433016743424 0.0012300362571334561
1.0 0.39622641509433965 0.016896935216895757 0.0025299352168957553 0.002403469837464383 0.001228557410215098
1.0 0.39655172413793105 0.016893378688556948 0.002526378688556947 0.0024023345239290645 0.0012273403977621701
1.0 0.3968253968253968 0.016890393195407374 0.002523393195407373 0.002401380372894561 0.0012263213807857498
1.0 0.39705882352941174 0.01688785144388667 0.002520851443886668 0.0024005672325938033 0.0012254556996722146
1.0 0.3972602739726027 0.016885661354786977 0.002518661354786976 0.002399865998658919 0.0012247111839951087
1.0 0.3974358974358974 0.016883754674803384 0.002516754674803383 0.00239925505963797 0.0012240640705553116
1.0 0.4 0.01685619591199833 0.002489195911998327 0.002390377997702682 0.0012148234805553855
1.0 0.4025974025974026 0.016828810897619735 0.002461810897619734 0.002381469506714591 0.0012058590887652986
1.0 0.4027777777777778 0.016826929012719687 0.002459929012719686 0.0023808540579186464 0.0012052513587492365
1.0 0.40298507462686567 0.016824769431689916 0.002457769431689915 0.002380147266690433 0.0012045552997859445
1.0 0.4032258064516129 0.016822265801373453 0.002455265801373452 0.0023793271692162223 0.0012037501533104977
1.0 0.40350877192982454 0.01681932880382186 0.00245232880382186 0.002378364146669936 0.0012028081243642727
1.0 0.40384615384615385 0.01681583528246502 0.00244883528246502 0.002377217271865976 0.001201691102159061
1.0 0.40425531914893614 0.01681161054520994 0.0024446105452099395 0.002375828342987105 0.0012003454081527013
1.0 0.40476190476190477 0.01680639826829908 0.0024393982682990797 0.002374111693933912 0.0011986929531208248
1.0 0.4050632911392405 0.016803306922715984 0.0024363069227159827 0.002373091957079415 0.001197716999234622
1.0 0.40540540540540543 0.016799806530599114 0.0024328065305991124 0.002371935826349207 0.0011966156178732836
1.0 0.4057971014492754 0.016795810194623107 0.002428810194623106 0.002370613975345142 0.0011953630375555972
1.0 0.40625 0.01679120454330543 0.0024242045433054277 0.0023690880197260312 0.0011939259322306314
1.0 0.4067796610169492 0.0167858388255895 0.002418838825589499 0.002367306725987433 0.001192260446091751
1.0 0.4074074074074074 0.016779508136025672 0.0024125081360256706 0.002365200140598806 0.0011903077018595764
1.0 0.40789473684210525 0.016774614961269606 0.0024076149612696045 0.002363568164220692 0.0011888075435599358
1.0 0.40816326530612246 0.016771926726614296 0.0024049267266142947 0.002362670172792256 0.0011879868086956489
1.0 0.4084507042253521 0.016769055479899143 0.0024020554798991414 0.002361709929533092 0.0011871128988608097
1.0 0.4090909090909091 0.01676268383482478 0.002395683834824778 0.0023595748471500265 0.00118518360468649
1.0 0.4098360655737705 0.01675530831847294 0.0023883083184729377 0.002357096009327497 0.0011829677280020387
1.0 0.41025641025641024 0.0167511670561087 0.002384167056108697 0.0023557006204729313 0.0011817317844429462
1.0 0.4107142857142857 0.01674667185890168 0.002379671858901679 0.002354183015867946 0.0011803969686853305
1.0 0.410958904109589 0.01674427707359957 0.002377277073599568 0.0023533732444827936 0.0011796887407457008
1.0 0.4117647058823529 0.016736421641475114 0.0023694216414751126 0.0023507106338047376 0.001177379764249876
1.0 0.4125 0.016729298076181603 0.0023622980761816015 0.0023482874005955976 0.0011753048164141913
1.0 0.4126984126984127 0.016727383117949017 0.0023603831179490158 0.0023476345377342117 0.0011747501156444
1.0 0.41304347826086957 0.016724060115643556 0.002357060115643555 0.002346500145814868 0.001173790669271611
1.0 0.41333333333333333 0.016721276014108753 0.0023542760141087513 0.0023455482484211975 0.0011729898743765505
1.0 0.41379310344827586 0.0167168733701627 0.002349873370162698 0.00234404017207106 0.0011717292425937093
1.0 0.4142857142857143 0.016712174643685008 0.0023451746436850066 0.002342426822590598 0.001170391576143893
1.0 0.4146341463414634 0.01670886263733212 0.0023418626373321177 0.0023412871711792423 0.0011694535150515856
1.0 0.41509433962264153 0.016704502864684126 0.0023375028646841246 0.0023397838341274414 0.0011682247999693551
1.0 0.4153846153846154 0.016701761383566695 0.0023347613835666935 0.0023388366457115393 0.0011674557330358618
1.0 0.4155844155844156 0.016699878222655104 0.0023328782226551027 0.002338185157889113 0.0011669290494192223
1.0 0.4166666666666667 0.01668973204758177 0.0023227320475817693 0.00233466277185757 0.001164113863199779
1.0 0.4177215189873418 0.016679930860782812 0.002312930860782811 0.002331239633422494 0.001161430650790523
1.0 0.417910447761194 0.016678184603197255 0.0023111846031972534 0.0023306275300980397 0.0011609563472578935
1.0 0.41818181818181815 0.016675681219169937 0.0023086812191699356 0.002329748837171677 0.0011602783889691029
1.0 0.4186046511627907 0.016671792054642753 0.002304792054642752 0.0023283808820560303 0.0011592297954515695
1.0 0.4189189189189189 0.016668910498191036 0.0023019104981910343 0.002327365057648231 0.0011584565341779052
1.0 0.41935483870967744 0.01666492625629715 0.002297926256297149 0.0023259572377920083 0.0011573925137248514
1.0 0.42 0.016659056772532054 0.002292056772532053 0.0023238761713035333 0.001155835928432149
1.0 0.42028985507246375 0.016656430320848976 0.0022894303208489744 0.0023229421306316883 0.001155143609490776
1.0 0.42105263157894735 0.016649549884190325 0.0022825498841903234 0.0023204867260182283 0.0011533423479715486
1.0 0.421875 0.016642182668998813 0.002275182668998812 0.002317843410496059 0.0011514335710028363
1.0 0.4222222222222222 0.01663908787115712 0.0022720878711571177 0.0023167284658872135 0.0011506378950991156
1.0 0.4225352112676056 0.016636306232820693 0.002269306232820692 0.0023157239768368957 0.0011499258456986626
1.0 0.4230769230769231 0.01663150986509957 0.0022645098650995697 0.0023139865556602067 0.0011487049900237873
1.0 0.423728813559322 0.01662576821502825 0.00225876821502825 0.0023118974816460297 0.0011472550692337182
1.0 0.42424242424242425 0.01662126775432002 0.0022542677543200204 0.00231025272874886 0.0011461273850478565
1.0 0.4246575342465753 0.01661764537307893 0.002250645373078928 0.002308924085522706 0.0011452253448217184
1.0 0.425 0.016614666985397725 0.002247666985397724 0.002307828364022137 0.001144487429158618
1.0 0.425531914893617 0.016610059039161348 0.0022430590391613464 0.002306127145640585 0.0011433524632827182
1.0 0.42592592592592593 0.01660665990910387 0.00223965990910387 0.002304867423577797 0.001142520440667632
1.0 0.4262295081967213 0.016604049127360104 0.002237049127360103 0.0023038970346710643 0.001141884386238245
1.0 0.4264705882352941 0.016601980955462305 0.002234980955462304 0.0023031265475232945 0.001141382375640126
1.0 0.4266666666666667 0.016600302168608916 0.0022333021686089145 0.002302499950626708 0.0011409760834261672
1.0 0.42857142857142855 0.016584149192317932 0.0022171491923179305 0.0022964146419406917 0.001137121825486311
1.0 0.43037974683544306 0.016569074477568876 0.002202074477568875 0.0022906360149112033 0.0011336145390264004
1.0 0.4305555555555556 0.016567622405046042 0.002200622405046041 0.002290073907807371 0.0011332812563012047
1.0 0.4307692307692308 0.0165658608050263 0.0021988608050262995 0.0022893906302026306 0.0011328780025709952
1.0 0.43103448275862066 0.01656367891645722 0.0021966789164572197 0.0022885422547978223 0.0011323801677389303
1.0 0.43137254901960786 0.016560905985820894 0.002193905985820893 0.002287460692690776 0.001131750074266001
1.0 0.4318181818181818 0.016557264299761145 0.002190264299761144 0.002286034421681624 0.001130926983784914
1.0 0.43243243243243246 0.016552269921462966 0.002185269921462965 0.0022840672500181224 0.0011298062859296078
1.0 0.43283582089552236 0.01654900594931853 0.0021820059493185273 0.002282774495155963 0.0011290789444684235
1.0 0.43333333333333335 0.016544997765852616 0.002177997765852615 0.002281179015802193 0.0011281912293637497
1.0 0.4339622641509434 0.016539958295891295 0.0021729582958912932 0.0022791601862043468 0.0011270836366417411
1.0 0.4342105263157895 0.016537977479602815 0.0021709774796028133 0.00227836264110543 0.0011266508798016288
1.0 0.43478260869565216 0.016533431199370233 0.002166431199370232 0.0022765233203337243 0.0011256631558365547
1.0 0.43548387096774194 0.01652789299537994 0.0021608929953799393 0.002274265568065194 0.0011244702836167833
1.0 0.4358974358974359 0.01652464477415727 0.0021576447741572698 0.0022729323290397287 0.0011237759236817867
1.0 0.43636363636363634 0.016520999070871602 0.0021539990708716004 0.0022714277334185285 0.0011230012231101785
1.0 0.43661971830985913 0.01651900368627986 0.002152003686279859 0.0022706004723977314 0.0011225792771851607
1.0 0.4375 0.016512183424089256 0.002145183424089255 0.002267752173284976 0.0011211480571365815
1.0 0.4383561643835616 0.01650560782247249 0.00213860782247249 0.0022649745294970104 0.0011197842130348634
1.0 0.43859649122807015 0.016503772291506198 0.0021367722915061962 0.0022641934328555048 0.001119406301972787
1.0 0.43902439024390244 0.016500515280660415 0.002133515280660414 0.0022628010896058 0.0011187387190409515
1.0 0.4393939393939394 0.016497713882605573 0.0021307138826055713 0.0022615968930509477 0.0011181675746599054
1.0 0.44 0.01649314262517202 0.0021261426251720193 0.0022596184031550563 0.0011172416322206362
1.0 0.4406779661016949 0.01648806295196938 0.0021210629519693783 0.00225739958721081 0.0011162214479352452
1.0 0.4411764705882353 0.016484350778763954 0.002117350778763953 0.0022557641357543656 0.001115481697303255
1.0 0.44155844155844154 0.01648151951649462 0.00211451951649462 0.0022545086192708366 0.0011149207631684498
1.0 0.4418604651162791 0.01647928891376363 0.0021122889137636276 0.0022535143766139383 0.001114480819442049
1.0 0.4423076923076923 0.01647599900270284 0.0021089990027028382 0.002252039611196334 0.001113835131919224
1.0 0.4426229508196721 0.01647368928548407 0.002106689285484069 0.002250998163362259 0.0011133840806178373
1.0 0.44285714285714284 0.01647197853031273 0.002104978530312728 0.0022502234959839947 0.0011130511958452982
1.0 0.4430379746835443 0.016470660505103464 0.0021036605051034628 0.002249624729156418 0.0011127954231984272
1.0 0.4444444444444444 0.01646049667517801 0.0020934966751780075 0.002244948826436598 0.0011108432343792031
1.0 0.44594594594594594 0.016449817515153002 0.002082817515153001 0.002239917494097989 0.0011088301753729999
1.0 0.4461538461538462 0.016448352842839308 0.002081352842839307 0.0022392174145284636 0.0011085570951263066
1.0 0.44642857142857145 0.01644642260628111 0.0020794226062811096 0.002238290976218485 0.0011081983174958331
1.0 0.44680851063829785 0.01644376293510924 0.0020767629351092394 0.002237007188237549 0.0011077060096833144
1.0 0.4473684210526316 0.01643986418254514 0.0020728641825451394 0.002235109782294062 0.0011069886280382518
1.0 0.44776119402985076 0.016437144015894738 0.0020701440158947364 0.002233774750899474 0.001106491112199064
1.0 0.4482758620689655 0.016433598127478397 0.0020665981274783952 0.0022320202521888513 0.0011058462621188908
1.0 0.44871794871794873 0.016430569044472435 0.002063569044472434 0.0022305084082745283 0.001105298691775567
1.0 0.4489795918367347 0.016428783618501714 0.0020617836185017127 0.00222961152075177 0.0011049773553703738
1.0 0.4492753623188406 0.01642677184996786 0.0020597718499678584 0.0022285957146630964 0.0011046165379604267
1.0 0.45 0.016421872378486226 0.0020548723784862243 0.002226098132383967 0.001103743348544314
1.0 0.4507042253521127 0.01641715094001823 0.002050150940018227 0.0022236585098348656 0.0011029092962395425
1.0 0.45098039215686275 0.016415310181135543 0.0020483101811355417 0.002222698369478134 0.001102586083959184
1.0 0.45161290322580644 0.01641111718127678 0.00204411718127678 0.002220491885148029 0.0011018539364591057
1.0 0.4520547945205479 0.016408206793686195 0.0020412067936861934 0.0022189440870379316 0.0011013490933336173
1.0 0.4523809523809524 0.01640606867336388 0.00203906867336388 0.0022177982819622535 0.001100979944626215
1.0 0.4528301886792453 0.01640313767022886 0.002036137670228859 0.002216215311755343 0.0011004762858845107
1.0 0.453125 0.01640122299730294 0.0020342229973029403 0.0022151734284534615 0.0011001487602616137
1.0 0.4533333333333333 0.01639987417034328 0.002032874170343278 0.002214435683203861 0.0010999189019774737
1.0 0.45454545454545453 0.016392095711716584 0.0020250957117165826 0.002210118452526594 0.0010986035084464352
1.0 0.45569620253164556 0.016384820806119364 0.0020178208061193623 0.002205979169486109 0.0010973909041454742
1.0 0.45588235294117646 0.016383654054782475 0.0020166540547824734 0.0022053057393705004 0.0010971979364840618
1.0 0.45614035087719296 0.01638204162496905 0.0020150416249690474 0.002204370586299922 0.0010969320610572423
1.0 0.45652173913043476 0.016379667931649952 0.002012667931649951 0.0022029843125357536 0.0010965421215550278
1.0 0.45714285714285713 0.01637582751894452 0.002008827518944517 0.0022007166297970874 0.0010959150364306092
1.0 0.4576271186440678 0.0163728551046408 0.0020058551046408003 0.002198939830449295 0.0010954329043139058
1.0 0.4583333333333333 0.01636855466442872 0.0020015546644287195 0.002196334602410085 0.0010947403545385557
1.0 0.45901639344262296 0.016364434071076777 0.0019974340710767757 0.0021937985957037787 0.0010940823084998547
1.0 0.4594594594594595 0.01636178173193498 0.001994781731934979 0.0021921449378988485 0.001093661618156699
1.0 0.46 0.016358567751352093 0.0019915677513520913 0.002190118067128325 0.0010931548811663778
1.0 0.4603174603174603 0.016356691402213148 0.0019896914022131465 0.0021889228000165134 0.001092860587339823
1.0 0.4605263157894737 0.01635546149980121 0.0019884614998012078 0.0021881344489327052 0.0010926683046299714
1.0 0.46153846153846156 0.01634955233714434 0.0019825523371443388 0.0021842912608962613 0.0010917513491846872
1.0 0.4625 0.01634401741511923 0.0019770174151192282 0.002180604632360422 0.001090902901779932
1.0 0.4626865671641791 0.016342952396795552 0.001975952396795551 0.002179885219351119 0.0010907408161661475
1.0 0.46296296296296297 0.01634137993363457 0.0019743799336345673 0.00217881694405067 0.0010905021990004755
1.0 0.4634146341463415 0.016338824046541744 0.001971824046541743 0.002177064806843306 0.0010901161319114901
1.0 0.463768115942029 0.016336835706129066 0.0019698357061290646 0.0021756879625405173 0.0010898173303797757
1.0 0.4642857142857143 0.016333943130319634 0.0019669431303196323 0.00217366288942011 0.0010893850686152732
1.0 0.4647887323943662 0.01633115363087933 0.0019641536308793277 0.0021716845210936826 0.0010889709623040603
1.0 0.46511627906976744 0.01632934868192877 0.0019623486819287696 0.002170390743217007 0.0010887044705671818
1.0 0.46551724137931033 0.016327151515866837 0.0019601515158668356 0.002168800977025827 0.0010883816308220608
1.0 0.4657534246575342 0.016325863662595152 0.0019588636625951505 0.0021678614236135584 0.0010881932044852307
1.0 0.4666666666666667 0.01632092850116088 0.0019539285011608773 0.0021642064954742845 0.0010874767258130654
1.0 0.4675324675324675 0.01631630590989253 0.0019493059098925278 0.0021606796230345354 0.0010867898376246078
1.0 0.46774193548387094 0.016315180316834856 0.0019481803168348542 0.0021597692189197796 0.0010865807690996754
1.0 0.46808510638297873 0.01631334488234499 0.001946344882344988 0.0021582748615591816 0.0010862418233393493
1.0 0.46835443037974683 0.01631191192255385 0.0019449119225538498 0.0021570995782457846 0.0010859789136581852
1.0 0.46875 0.01630981924917328 0.0019428192491732776 0.0021553693564200054 0.001085597690733568
1.0 0.46938775510204084 0.016306475432368964 0.001939475432368963 0.002152569589497952 0.0010849953625387712
1.0 0.4696969696969697 0.01630486757964527 0.0019378675796452687 0.0021512075185473978 0.001084708768122369
1.0 0.47058823529411764 0.01630028223591372 0.001933282235913717 0.002147264389713745 0.0010839024950947834
1.0 0.4714285714285714 0.01629602581418021 0.0019290258141802102 0.002143522764345798 0.0010831690741740822
1.0 0.4716981132075472 0.01629467433947675 0.0019276743394767495 0.002142317627367756 0.0010829393046687592
1.0 0.4722222222222222 0.016292065693790627 0.0019250656937906258 0.002139967254778305 0.001082500119594282
1.0 0.4727272727272727 0.016289575971535457 0.0019225759715354555 0.0021376934331690974 0.0010820863606508884
1.0 0.47297297297297297 0.016288373310597293 0.0019213733105972915 0.0021365840482287075 0.0010818884190618157
1.0 0.47368421052631576 0.01628492355714603 0.0019179235571460292 0.00213336070319377 0.0010813277413239438
1.0 0.47435897435897434 0.01628169428483915 0.0019146942848391503 0.0021302859777694036 0.0010808126796768294
1.0 0.4745762711864407 0.01628066340174634 0.001913663401746337 0.0021292923071227097 0.0010806502973357737
1.0 0.475 0.01627866588859759 0.0019116658885975878 0.0021273496840213102 0.0010803385239677179
1.0 0.47540983606557374 0.016276749876999064 0.0019097498769990624 0.0021254644544569795 0.001080043090073392
1.0 0.47619047619047616 0.016273143987279408 0.0019061439872794066 0.002121856182049495 0.0010794969589370531
1.0 0.47692307692307695 0.01626981222761413 0.0019028122276141292 0.00211844893592605 0.0010790041846111755
1.0 0.4772727272727273 0.016268239948187675 0.0019012399481876732 0.0021168154724241156 0.0010787757218309651
1.0 0.47761194029850745 0.01626672566682922 0.0018997256668292183 0.0021152262272023156 0.0010785582247397306
1.0 0.4782608695652174 0.016263859206216 0.0018968592062159999 0.0021121733468050198 0.0010781535046063494
1.0 0.4788732394366197 0.016261190976081037 0.001894190976081036 0.0021092771273100728 0.0010777852502702715
1.0 0.4791666666666667 0.016259925122585846 0.0018929251225858444 0.0021078840222181973 0.001077613491245547
1.0 0.4794520547945205 0.016258701841436688 0.0018917018414366868 0.0021065257428333904 0.00107744935418422
1.0 0.48 0.01625637499468435 0.001889374994684348 0.0021039085399151493 0.001077142266702383
1.0 0.4805194805194805 0.016254195618104445 0.0018871956181044439 0.002101415893811652 0.001076860907657975
1.0 0.4807692307692308 0.016253157074532336 0.0018861570745323346 0.0021002135225495757 0.001076729023959255
1.0 0.4810126582278481 0.016252150602708924 0.001885150602708923 0.0020990390857679475 0.0010766025937015548
1.0 0.48148148148148145 0.01625022831287525 0.0018832283128752472 0.002096770197711421 0.0010763649787355915
1.0 0.48214285714285715 0.016247552632581368 0.0018805526325813664 0.002093553622380274 0.0010760429324778835
1.0 0.4827586206896552 0.01624509959309739 0.0018780995930973883 0.0020905420609200246 0.0010757569415293874
1.0 0.48333333333333334 0.016242843347234366 0.0018758433472343648 0.0020877164817957677 0.001075502064337605
1.0 0.4838709677419355 0.016240761818872827 0.0018737618188728253 0.0020850601470619175 0.0010752741659963137
1.0 0.484375 0.016238836049312852 0.0018718360493128507 0.0020825582750478426 0.0010750697659826936
1.0 0.48484848484848486 0.016237049673579994 0.0018700496735799925 0.002080197761302881 0.0010748859183036248
1.0 0.4852941176470588 0.01623538849775469 0.0018683884977546902 0.002077966946288625 0.0010747201165321805
1.0 0.4857142857142857 0.016233840155482307 0.0018668401554823057 0.0020758554208563113 0.0010745702177896697
1.0 0.4861111111111111 0.016232393827019947 0.0018653938270199455 0.00207385386248302 0.0010744343818554294
1.0 0.4864864864864865 0.016231040008035436 0.0018640400080354343 0.002071953896697874 0.0010743110214889873
1.0 0.4868421052631579 0.0162297703182546 0.0018627703182545995 0.002070147979272042 0.001074198762252958
1.0 0.48717948717948717 0.01622857734223274 0.0018615773422327384 0.0020684292956068013 0.0010740964096369857
1.0 0.4875 0.01622745449617766 0.001860454496177659 0.0020667916744515624 0.0010740029212773733
1.0 0.4878048780487805 0.016226395916021777 0.0018593959160217756 0.002065229513617039 0.0010739173852096205
1.0 0.4883720930232558 0.016224451143127955 0.0018574511431279535 0.0020623116327511313 0.0010737670613217621
1.0 0.4888888888888889 0.016222707254386067 0.0018557072543860659 0.00205963997982004 0.0010736400995258188
1.0 0.48936170212765956 0.016221135243539825 0.0018541352435398235 0.0020571846583274356 0.0010735323143128777
1.0 0.4897959183673469 0.01621971135727538 0.0018527113572753794 0.0020549204239298144 0.0010734403900130197
1.0 0.49019607843137253 0.01621841596940805 0.001851415969408049 0.0020528258130106626 0.001073361675204723
1.0 0.49056603773584906 0.016217232730517502 0.001850232730517501 0.00205088246022154 0.0010732940317113046
1.0 0.4909090909090909 0.016216147917955184 0.001849147917955183 0.0020490745587916246 0.0010732357213509023
1.0 0.49122807017543857 0.01621514993354412 0.0018481499335441173 0.002047388429902731 0.0010731853206234706
1.0 0.4915254237288136 0.016214228911470095 0.0018472289114700932 0.0020458121762400344 0.001073141656382752
1.0 0.4918032786885246 0.0162133764093192 0.0018463764093192003 0.002044335401111068 0.0010731037552279756
1.0 0.49206349206349204 0.016212585162507134 0.001845585162507133 0.002042948979093959 0.0010730708054820977
1.0 0.49230769230769234 0.016211848887513786 0.0018448488875137843 0.0020416448675031665 0.0010730421257811454
1.0 0.4925373134328358 0.016211162123023766 0.0018441621230237647 0.0020404159504547577 0.0010730171424675936
1.0 0.4927536231884058 0.016210520100774284 0.0018435201007742825 0.0020392559091126756 0.0010729953684270811
1.0 0.49295774647887325 0.016209918639845503 0.001842918639845502 0.0020381591131572985 0.0010729763908223287
1.0 0.4931506849315068 0.01620935405961536 0.0018423540596153587 0.0020371205294961534 0.0010729598560223772
1.0 0.49333333333333335 0.01620882310764679 0.0018418231076467902 0.002036135645148659 0.001072945460859503
1.0 0.4935064935064935 0.01620832289963156 0.0018413228996315596 0.0020352004017558834 0.0010729329447923127
1.0 0.4936708860759494 0.01620785086910455 0.0018408508691045503 0.002034311139753944 0.0010729220826027938
1.0 0.5 0.016191813701244222 0.0018248137012442205 0.0019990412454929996 0.0010732725440437722
1.0 0.5054945054945055 0.01618140923062806 0.0018144092306280578 0.001966884506597485 0.0010748679679075748
1.0 0.5063291139240507 0.01618012335823034 0.0018131233582303376 0.0019618795417886705 0.0010752194134816793
1.0 0.5064935064935064 0.016179879209569568 0.0018128792095695664 0.001960889783466421 0.0010752920075178117
1.0 0.5066666666666667 0.01617962528748381 0.0018126252874838093 0.0019598458273962947 0.0010753696725928335
1.0 0.5068493150684932 0.016179361062311486 0.0018123610623114843 0.0019587430944014712 0.0010754529241198021
1.0 0.5070422535211268 0.01617908597636473 0.0018120859763647301 0.0019575764743157294 0.0010755423525246313
1.0 0.5072463768115942 0.016178799444583027 0.001811799444583026 0.0019563402467144856 0.001075638626493306
1.0 0.5074626865671642 0.016178500856178685 0.0018115008561786841 0.0019550279869860144 0.0010757425090793648
1.0 0.5076923076923077 0.016178189577673033 0.0018111895776730322 0.0019536324545233077 0.0010758548810093041
1.0 0.5079365079365079 0.016177864957885563 0.0018108649578855614 0.0019521454589112631 0.0010759767560906551
1.0 0.5081967213114754 0.016177526335655487 0.0018105263356554858 0.0019505576988787842 0.0010761093087140647
1.0 0.5084745762711864 0.016177173051366848 0.0018101730513668465 0.001948858567346471 0.0010762539064162868
1.0 0.5087719298245614 0.01617680446378262 0.0018098044637826181 0.0019470359139307767 0.0010764121499897378
1.0 0.509090909090909 0.016176419974305873 0.0018094199743058717 0.0019450757536622313 0.0010765859223689327
1.0 0.5094339622641509 0.016176019061651753 0.0018090190616517517 0.0019429619071798167 0.0010767774535032557
1.0 0.5098039215686274 0.016175601331211056 0.001808601331211055 0.0019406755527956502 0.0010769893994600638
1.0 0.5102040816326531 0.01617516658523128 0.00180816658523128 0.001938194664254357 0.0010772249464647316
1.0 0.5106382978723404 0.016174714922759154 0.0018077149227591523 0.001935493298613953 0.0010774879470105355
1.0 0.5111111111111111 0.0161742468824543 0.001807246882454299 0.0019325406855532302 0.0010777830922610364
1.0 0.5116279069767442 0.016173763647790124 0.001806763647790123 0.0019293000504385374 0.001078116151093127
1.0 0.5121951219512195 0.01617326734406215 0.0018062673440621471 0.0019257270758083218 0.0010784942807944681
1.0 0.5125 0.016173015315918127 0.001806015315918126 0.001923799561471606 0.0010787029661847595
1.0 0.5128205128205128 0.016172761472218678 0.0018057614722186768 0.0019217678649159611 0.0010789264568102418
1.0 0.5131578947368421 0.01617250657026382 0.0018055065702638172 0.0019196233049227815 0.0010791662554249276
1.0 0.5135135135135135 0.016172251549525545 0.001805251549525544 0.0019173562090282776 0.001079424065223719
1.0 0.5138888888888888 0.016171997571346478 0.0018049975713464762 0.0019149557681096287 0.001079701822281199
1.0 0.5142857142857142 0.01617174606799985 0.0018047460679998482 0.001912409864664823 0.001080001735832435
1.0 0.5147058823529411 0.01617149880358412 0.0018044988035841175 0.00190970486908108 0.0010803263362878038
1.0 0.5151515151515151 0.016171257949970836 0.0018042579499708347 0.0019068253967051696 0.0010806785338037756
1.0 0.515625 0.016171026181997807 0.001804026181997806 0.0019037540166843517 0.0010810616893178434
1.0 0.5161290322580645 0.0161708067974397 0.0018038067974396992 0.001900470901047372 0.0010814797023548154
1.0 0.5166666666666667 0.016170603869083196 0.0018036038690831951 0.0018969533992826894 0.0010819371188947923
1.0 0.5172413793103449 0.016170422438705902 0.0018034224387059004 0.0018931755193693786 0.0010824392662928618
1.0 0.5178571428571429 0.01617026876617747 0.001803268766177469 0.0018891072904635858 0.0010829924215872296
1.0 0.5185185185185185 0.016170150651662392 0.0018031506516623906 0.0018847139747074438 0.0010836040247388292
1.0 0.5189873417721519 0.016170096386838962 0.0018030963868389607 0.0018815847719429114 0.0010840485445886552
1.0 0.5192307692307693 0.016170077855641722 0.0018030778556417208 0.0018799550850321686 0.001084282949845543
1.0 0.5194805194805194 0.01617006569704815 0.001803065697048148 0.0018782795742164132 0.0010845260011916687
1.0 0.52 0.016170062651080137 0.0018030626510801354 0.0018747831512453724 0.0010850398536576332
1.0 0.5204081632653061 0.01617008134345157 0.0018030813434515673 0.0018720251724942383 0.001085451473826985
1.0 0.5205479452054794 0.016170092012059788 0.0018030920120597864 0.001871078472296051 0.0010855940351837867
1.0 0.5208333333333334 0.01617012055594852 0.0018031205559485182 0.0018691421563831177 0.0010858876276690736
1.0 0.5211267605633803 0.01617015937171938 0.0018031593717193796 0.0018671464338364454 0.00108619303392437
1.0 0.5217391304347826 0.016170271314655663 0.0018032713146556613 0.0018629655366112022 0.0010868419906448874
1.0 0.5223880597014925 0.01617043562028651 0.0018034356202865087 0.0018585115009352052 0.0010875468167575633
1.0 0.5227272727272727 0.016170540227149473 0.0018035402271494722 0.0018561735969831886 0.0010879222737466068
1.0 0.5230769230769231 0.016170661512498723 0.001803661512498722 0.001853756806094729 0.0010883143384872378
1.0 0.5238095238095238 0.01617095997001188 0.0018039599700118772 0.0018486701359818416 0.001089152473265704
1.0 0.5245901639344263 0.016171344114567037 0.0018043441145670358 0.0018432157081744636 0.0010900704476088886
1.0 0.525 0.016171573123751625 0.0018045731237516238 0.00184033798444013 0.001090562680999406
1.0 0.5254237288135594 0.016171829699598003 0.001804829699598002 0.001837352457177894 0.0010910790671818844
1.0 0.5256410256410257 0.01617196909113136 0.0018049690911313594 0.001835817371656195 0.0010913468285530087
1.0 0.5263157894736842 0.016172435729631195 0.0018054357296311933 0.0018310330339665118 0.0010921910545289234
1.0 0.527027027027027 0.016172982979041035 0.0018059829790410334 0.0018259614218980853 0.0010931018398754504
1.0 0.5272727272727272 0.016173185251172145 0.001806185251172144 0.0018242025724377062 0.0010934214740606588
1.0 0.5277777777777778 0.01617362237319431 0.0018066223731943096 0.001820576131713534 0.0010940865736519386
1.0 0.5283018867924528 0.016174106370511115 0.0018071063705111141 0.0018167971578776098 0.0010947882711089408
1.0 0.5285714285714286 0.01617436734107156 0.0018073673410715571 0.001814847465925242 0.0010951537105522006
1.0 0.5294117647058824 0.016175233574621747 0.0018082335746217454 0.0018087419113874846 0.0010963129611810168
1.0 0.5303030303030303 0.01617623948047 0.0018092394804699978 0.0018022215166745028 0.0010975755229916772
1.0 0.5306122448979592 0.01617660946097569 0.0018096094609756884 0.0017999485751461672 0.0010980215188359029
1.0 0.53125 0.01617740673775069 0.0018104067377506874 0.0017952431457709875 0.0010989543621270888
1.0 0.5316455696202531 0.016177924411658363 0.0018109244116583621 0.0017923127668380973 0.0010995417532474099
1.0 0.5319148936170213 0.01617828702500654 0.0018112870250065402 0.0017903124430287598 0.0010999455346474016
1.0 0.532258064516129 0.016178760991092923 0.001811760991092922 0.001787757579027933 0.0011004645591080795
1.0 0.5324675324675324 0.016179056866773803 0.0018120568667738014 0.0017861947799361177 0.0011007838618563148
1.0 0.5333333333333333 0.01618033271692241 0.0018133327169224077 0.0017797084244625975 0.0011021237354613242
1.0 0.5342465753424658 0.016181770905040714 0.0018147709050407128 0.0017728200367657493 0.001103572127444667
1.0 0.5344827586206896 0.016182158313672264 0.0018151583136722625 0.001771030792165394 0.0011039525831649723
1.0 0.5348837209302325 0.016182830573272616 0.0018158305732726143 0.0017679859491083387 0.0011046040027923225
1.0 0.5352112676056338 0.01618339335637781 0.0018163933563778087 0.00176549181672573 0.0011051413155659321
1.0 0.5357142857142857 0.01618428148353229 0.0018172814835322876 0.001761649671018455 0.001105975525932406
1.0 0.5362318840579711 0.01618522553961053 0.0018182255396105296 0.0017576811886116299 0.0011068453668844466
1.0 0.5365853658536586 0.0161858878703484 0.0018188878703483992 0.0017549623047794975 0.0011074460816453268
1.0 0.5370370370370371 0.01618675499697094 0.0018197549969709396 0.0017514779289477585 0.0011082215503545444
1.0 0.5373134328358209 0.016187297152505067 0.001820297152505066 0.0017493400430060285 0.0011087004571687642
1.0 0.5375 0.016187668057377223 0.001820668057377222 0.0017478945475778004 0.0011090255936504736
1.0 0.5384615384615384 0.016189642964284996 0.001822642964284995 0.0017404138339610967 0.0011107252576093318
1.0 0.5394736842105263 0.01619183654665419 0.001824836546654187 0.001732483882793494 0.0011125577392160938
1.0 0.5396825396825397 0.016192303856403537 0.0018253038564035352 0.001730840499171303 0.0011129414052531955
1.0 0.54 0.01619302378513677 0.0018260237851367676 0.00172833796106034 0.0011135282034116583
1.0 0.5405405405405406 0.016194276323666098 0.0018272763236660966 0.001724064169131644 0.0011145374084320994
1.0 0.5409836065573771 0.016195328116174804 0.001828328116174803 0.0017205491627986264 0.00111537407770991
1.0 0.5416666666666666 0.016196994013869925 0.001829994013869924 0.001715109306646973 0.0011166806173027388
1.0 0.5423728813559322 0.016198773054905538 0.0018317730549055368 0.0017094585701889924 0.0011180526986762718
1.0 0.5428571428571428 0.016200026304721747 0.0018330263047217459 0.0017055683231380827 0.0011190060305908498
1.0 0.5434782608695652 0.01620167347519141 0.001834673475191409 0.0017005603729930091 0.0011202436245947593
1.0 0.543859649122807 0.016202707045539107 0.0018357070455391061 0.0016974751903259492 0.0011210118078796459
1.0 0.5441176470588235 0.016203415788564015 0.0018364157885640137 0.0016953838078596342 0.0011215350204158967
1.0 0.5443037974683544 0.01620393195530425 0.0018369319553042489 0.001693872664093734 0.0011219143108400242
1.0 0.5454545454545454 0.016207212106850718 0.0018402121068507166 0.0016844909046791468 0.0011242921389006972
1.0 0.5466666666666666 0.01621083367574486 0.001843833675744859 0.0016745348640301774 0.0011268582916628598
1.0 0.546875 0.016211473356442525 0.001844473356442524 0.0016728161192554169 0.001127305685924664
1.0 0.5471698113207547 0.016212387205571978 0.0018453872055719765 0.0016703801788667894 0.0011279419603941394
1.0 0.5476190476190477 0.016213799217321193 0.001846799217321192 0.0016666598481464238 0.0011289186542870586
1.0 0.547945205479452 0.016214839122755318 0.0018478391227553168 0.0016639524474695172 0.001129633149358458
1.0 0.5483870967741935 0.016216267827735033 0.0018492678277350315 0.0016602759012002812 0.0011306083934236161
1.0 0.5490196078431373 0.016218352509765548 0.0018513525097655463 0.0016549965848819202 0.0011320187528619794
1.0 0.5492957746478874 0.016219277382074293 0.0018522773820742917 0.0016526853678464227 0.0011326398572481116
1.0 0.55 0.016221676165660077 0.0018546761656600755 0.0016467749532403158 0.0011342382517534274
1.0 0.5507246376811594 0.016224205049104528 0.0018572050491045267 0.001640668246936511 0.0011359047700181496
1.0 0.5510204081632653 0.01622525491423482 0.00185825491423482 0.001638168504569434 0.0011365913119250476
1.0 0.5512820512820513 0.01622619218314791 0.0018591921831479091 0.0016359537361204052 0.0011372016880108055
1.0 0.5517241379310345 0.016227794073197698 0.0018607940731976969 0.0016322042084240512 0.0011382395109799516
1.0 0.5522388059701493 0.01622968782515631 0.0018626878251563096 0.0016278275656433066 0.0011394579728055687
1.0 0.5526315789473685 0.01623115396042204 0.0018641539604220374 0.0016244792259548571 0.0011403952490827737
1.0 0.5531914893617021 0.016233275283552204 0.0018662752835522031 0.001619693797395219 0.001141742399129477
1.0 0.5535714285714286 0.01623473571583659 0.0018677357158365902 0.0016164384028148494 0.0011426638945532222
1.0 0.5538461538461539 0.016235802283349213 0.0018688022833492114 0.0016140804350315652 0.0011433339000977785
1.0 0.5540540540540541 0.016236615309918174 0.0018696153099181725 0.0016122937709767038 0.0011438430047455883
1.0 0.5555555555555556 0.016242638038413897 0.001875638038413896 0.0015993331546297037 0.0011475720823200927
1.0 0.5569620253164557 0.016247599112752156 0.001880599112752155 0.0015846050061750214 0.001149807750994558
1.0 0.5571428571428572 0.016248159044100444 0.0018811590441004424 0.001582443205744092 0.0011499644179379482
1.0 0.5573770491803278 0.01624889166785197 0.0018818916678519683 0.0015796434923021786 0.0011501724135206178
1.0 0.5576923076923077 0.01624989119070356 0.0018828911907035582 0.0015758746665366944 0.0011504617599094268
1.0 0.5581395348837209 0.01625133527545845 0.0018843352754584486 0.0015705283041331146 0.0011508904469230581
1.0 0.5584415584415584 0.01625232784282307 0.0018853278428230674 0.001566917899627221 0.0011511919820712032
1.0 0.5588235294117647 0.016253603149479243 0.001886603149479242 0.0015623520089784373 0.0011515871559487111
1.0 0.559322033898305 0.01625530109688802 0.0018883010968880204 0.0015563935979058328 0.0011521259921278258
1.0 0.56 0.016257671208123776 0.0018906712081237752 0.0015482912676040104 0.0011529004937575157
1.0 0.5606060606060606 0.016259849261986453 0.001892849261986452 0.0015410496543955545 0.0011536331754703666
1.0 0.5609756097560976 0.016261204780326947 0.0018942047803269454 0.0015366348029002034 0.0011540984653794157
1.0 0.5614035087719298 0.01626280025826679 0.0018958002582667895 0.0015315236969573299 0.0011546546401867035
1.0 0.5616438356164384 0.01626370853923571 0.0018967085392357086 0.0015286535006369174 0.001154975165974762
1.0 0.5625 0.016267015438763955 0.0019000154387639537 0.0015184312132475975 0.001156164325813622
1.0 0.5633802816901409 0.01627053109157279 0.0019035310915727875 0.0015079261508583596 0.0011574631617191908
1.0 0.5636363636363636 0.016271575786459543 0.001904575786459542 0.0015048712404330403 0.0011578553482024766
1.0 0.5641025641025641 0.016273503031150785 0.0019065030311507837 0.0014993111319221634 0.0011585857746460124
1.0 0.5645161290322581 0.01627524005444831 0.001908240054448309 0.0014943803715095087 0.0011592513862405324
1.0 0.5652173913043478 0.016278244145085028 0.0019112441450850268 0.0014860231997103764 0.0011604176067048844
1.0 0.5657894736842105 0.01628074943984826 0.0019137494398482578 0.0014792091940920998 0.0011614036497632882
1.0 0.5660377358490566 0.01628185187706602 0.0019148518770660192 0.001476253267877817 0.0011618411517277138
1.0 0.5666666666666667 0.016284685911053625 0.0019176859110536237 0.0014687680530997627 0.0011629752462481012
1.0 0.5671641791044776 0.016286969531306636 0.0019199695313066346 0.0014628502528056442 0.00116389829588479
1.0 0.5675675675675675 0.01628884815060445 0.0019218481506044494 0.001458054316149908 0.0011646633590474667
1.0 0.5681818181818182 0.01629175518605604 0.0019247551860560388 0.0014507555275495264 0.001165856677682579
1.0 0.5686274509803921 0.01629389921242788 0.0019268992124278801 0.001445463578007486 0.0011667436132976345
1.0 0.5689655172413793 0.016295545311787406 0.0019285453117874052 0.0014414508938381534 0.001167428233001243
1.0 0.5692307692307692 0.01629684868667293 0.0019298486866729282 0.0014383036606502263 0.0011679724533176044
1.0 0.5694444444444444 0.016297906177620544 0.0019309061776205429 0.001435769161263395 0.0011684153390955614
1.0 0.569620253164557 0.016298781312479367 0.0019317813124793658 0.0014336843391224753 0.0011687827261200805
1.0 0.5714285714285714 0.016308046356696842 0.0019410463566968406 0.0014122695673060809 0.0011727155324958197
1.0 0.5733333333333334 0.016318322339242675 0.001951322339242674 0.0013897755267898552 0.0011771525155161709
1.0 0.5735294117647058 0.016319410086146506 0.0019524100861465048 0.0013874639416632233 0.0011776258732015227
1.0 0.5737704918032787 0.016320755108554144 0.001953755108554143 0.0013846228946734727 0.0011782120360629323
1.0 0.5740740740740741 0.016322460795451958 0.001955460795451957 0.0013810469759736681 0.0011789566609540366
1.0 0.574468085106383 0.0163246944025222 0.001957694402522199 0.0013764087591855672 0.0011799337952632023
1.0 0.575 0.016327745259013406 0.0019607452590134043 0.0013701524244302443 0.0011812719025275993
1.0 0.5753424657534246 0.01632973104087616 0.001962731040876159 0.001366127642973352 0.0011821448297266507
1.0 0.5757575757575758 0.016332160614386707 0.0019651606143867052 0.0013612526313397137 0.0011832147613899497
1.0 0.576271186440678 0.0163352008521926 0.0019682008521925975 0.001355226278704648 0.0011845563202050019
1.0 0.5769230769230769 0.01633911387561273 0.001972113875612729 0.0013475863411725297 0.0011862869132304291
1.0 0.5774647887323944 0.016342411586142042 0.001975411586142041 0.0013412454381347592 0.001187748321549988
1.0 0.5777777777777777 0.01634433593020097 0.0019773359302009685 0.0013375850985235568 0.0011886021929743812
1.0 0.578125 0.016346486997367352 0.001979486997367351 0.0013335272827298893 0.0011895575021135443
1.0 0.5789473684210527 0.016351649625239287 0.0019846496252392855 0.0013239289870793204 0.001191853328987656
1.0 0.5797101449275363 0.016356523331732684 0.001989523331732683 0.0013150421387843453 0.00119402376437002
1.0 0.58 0.01635839676259049 0.00199139676259049 0.0013116692581422913 0.0011948586656343862
1.0 0.5806451612903226 0.016362608879753122 0.0019956088797531205 0.0013041702138741655 0.0011967366689635463
1.0 0.581081081081081 0.016365487806477282 0.001998487806477281 0.0012991099204847048 0.0011980207300308987
1.0 0.5813953488372093 0.016367579728458103 0.0020005797284581017 0.0012954651771234008 0.0011989539050341496
1.0 0.5818181818181818 0.01637041596874709 0.0020034159687470875 0.001290565867818057 0.0012002191763507489
1.0 0.582089552238806 0.016372249305919854 0.0020052493059198526 0.00128742430522775 0.0012010370274647645
1.0 0.5822784810126582 0.016373531700116434 0.0020065317001164325 0.0012852384338318905 0.0012016090726541628
1.0 0.5833333333333334 0.01638078229285321 0.002013782292853209 0.001273053834268504 0.0012048423383846363
1.0 0.5844155844155844 0.016388380123269333 0.002021380123269332 0.0012605886831940497 0.0012082270229571257
1.0 0.5846153846153846 0.01638980031694938 0.002022800316949378 0.0012582915077903698 0.0012088591425298998
1.0 0.5849056603773585 0.016391873314525258 0.0020248733145252565 0.001254956408133603 0.0012097814539266236
1.0 0.5853658536585366 0.016395183270590277 0.0020281832705902753 0.001249674709669776 0.0012112531248841347
1.0 0.5857142857142857 0.01639770850547903 0.0020307085054790293 0.001245680375193104 0.0012123750052875429
1.0 0.5862068965517241 0.016401306712110396 0.0020343067121103946 0.0012400401647154852 0.001213972117912469
1.0 0.5866666666666667 0.0164046945997352 0.0020376945997351986 0.0012347834115397553 0.0012154741855441632
1.0 0.5869565217391305 0.016406845072238472 0.0020398450722384706 0.001231473110095296 0.0012164267166442156
1.0 0.5873015873015873 0.016409419875960694 0.002042419875960693 0.001227536084581791 0.0012175662188674016
1.0 0.5875 0.016410907618824865 0.002043907618824864 0.0012252741847826915 0.0012182241258442282
1.0 0.5882352941176471 0.016416466927573377 0.0020494669275733755 0.0012169040270316538 0.0012206790879562104
1.0 0.589041095890411 0.016422642043078032 0.0020556420430780306 0.0012077536291747392 0.001223399147797625
1.0 0.5892857142857143 0.01642453368061331 0.002057533680613309 0.0012049805344890344 0.0012242308620763864
1.0 0.5897435897435898 0.016428095707896478 0.0020610957078964764 0.0011997958373580067 0.0012257949783670264
1.0 0.5901639344262295 0.01643139011461389 0.002064390114613887 0.0011950430300093056 0.0012272391417253291
1.0 0.5909090909090909 0.01643728727072109 0.0020702872707210884 0.0011866340894564754 0.0012298181743398869
1.0 0.5915492957746479 0.016442411881648186 0.0020754118816481842 0.0011794265987456036 0.0012320527326900488
1.0 0.5918367346938775 0.016444730108466393 0.002077730108466392 0.0011761957904452662 0.001233061492223753
1.0 0.5921052631578947 0.016446905524694685 0.0020799055246946835 0.0011731804788389021 0.0012340068973751702
1.0 0.5925925925925926 0.01645087738660881 0.002083877386608809 0.001167715568156084 0.0012357299304831138
1.0 0.5932203389830508 0.01645603892100468 0.00208903892100468 0.00116069008284476 0.0012379629670677189
1.0 0.59375 0.016460433426900272 0.002093433426900271 0.0011547747960067131 0.0012398586024690516
1.0 0.5942028985507246 0.016464219580428346 0.002097219580428345 0.001149725953753028 0.0012414876203922075
1.0 0.5945945945945946 0.016467515231780288 0.0021005152317802867 0.0011453662622585724 0.0012429023779801682
1.0 0.5949367088607594 0.01647040970720509 0.00210340970720509 0.0011415636912931162 0.0012441424120006401
1.0 0.5952380952380952 0.016472971927094772 0.0021059719270947706 0.0011382179009221409 0.0012452381235997943
1.0 0.5957446808510638 0.01647730457311748 0.0021103045731174774 0.0011326028333787529 0.0012470866603383776
1.0 0.5961538461538461 0.016480827687601424 0.0021138276876014224 0.0011280756237435007 0.0012485857905201643
1.0 0.5964912280701754 0.016483748571933746 0.002116748571933745 0.001124348109342988 0.0012498258987642858
1.0 0.5967741935483871 0.01648620937009811 0.0021192093700981088 0.0011212256294984048 0.0012508687060927733
1.0 0.5970149253731343 0.016488310784956835 0.0021213107849568334 0.0011185719521456061 0.0012517577858882187
1.0 0.5972222222222222 0.016490126145466303 0.0021231261454663017 0.0011162888844497205 0.001252524771172355
1.0 0.5974025974025974 0.016491710111237953 0.0021247101112379513 0.0011143038636780486 0.0012531931792661352
1.0 0.6 0.01651496620810003 0.002147966208100028 0.0010858819131170576 0.001262917699897129
1.0 0.6025641025641025 0.01653873233352694 0.002171732333526938 0.0010581316463159714 0.0012726775148780526
1.0 0.6027397260273972 0.016540389101405657 0.002173389101405656 0.001056242450916527 0.0012733510115039706
1.0 0.6029411764705882 0.016542294044234126 0.0021752940442341245 0.001054077277780222 0.0012741242754947995
1.0 0.6031746031746031 0.01654450740554052 0.00217750740554052 0.0010515708998344677 0.0012750212283314686
1.0 0.603448275862069 0.016547110630479027 0.0021801106304790256 0.0010486357814979714 0.0012760740954195688
1.0 0.6037735849056604 0.016550216585060753 0.0021832165850607516 0.0010451516522795331 0.001277327347433326
1.0 0.6041666666666666 0.01655398631127735 0.0021869863112773495 0.0010409486317101175 0.0012788441185129084
1.0 0.6046511627906976 0.016558657771357958 0.0021916577713579563 0.0010357787196157721 0.0012807171269497803
1.0 0.6052631578947368 0.0165645979308501 0.0021975979308500974 0.0010292650833008566 0.001283088262787715
1.0 0.6056338028169014 0.01656821676645061 0.00220121676645061 0.0010253293753639246 0.0012845269860698846
1.0 0.6060606060606061 0.01657240370773113 0.002205403707731129 0.001020805974235687 0.0012861860667498092
1.0 0.6065573770491803 0.01657730361643768 0.002210303616437679 0.00101555272940287 0.0012881201513860988
1.0 0.6071428571428571 0.01658311505508216 0.0022161150550821587 0.001009377670118384 0.0012904035125303
1.0 0.6075949367088608 0.016587629296121766 0.0022206292961217643 0.0010046217086697755 0.0012921693019089105
1.0 0.6078431372549019 0.016590117641687913 0.0022231176416879113 0.0010020151096495759 0.0012931396885001768
1.0 0.6081081081081081 0.016592781870857633 0.002225781870857632 0.0009992359375100804 0.001294176335782815
1.0 0.6086956521739131 0.016598717968452206 0.002231717968452205 0.000993086557543027 0.001296477393492526
1.0 0.609375 0.016605630247769284 0.0022386302477692827 0.0009859990453662839 0.0012991417646971589
1.0 0.6097560975609756 0.016609530601515245 0.0022425306015152434 0.000982033858711986 0.00130063800394659
1.0 0.6101694915254238 0.016613779883095415 0.0022467798830954136 0.0009777414149405627 0.0013022622076182856
1.0 0.6103896103896104 0.016616050270085562 0.0022490502700855605 0.0009754595688461666 0.0013031275002844957
1.0 0.6111111111111112 0.016623529845227275 0.0022565298452272738 0.0009679985052439867 0.0013059657219004503
1.0 0.6119402985074627 0.016632196815444256 0.0022651968154442544 0.0009594587578322758 0.001309230723819231
1.0 0.6122448979591837 0.01663539956579307 0.0022683995657930695 0.0009563311482252525 0.0013104307979474416
1.0 0.6125 0.01663808967448931 0.0022710896744893086 0.0009537156979599555 0.001311436093193041
1.0 0.6129032258064516 0.016642356247034164 0.002275356247034163 0.0009495889174112532 0.001313025477526523
1.0 0.6133333333333333 0.016646926718555784 0.0022799267185557824 0.0009451969373970709 0.0013147212221443153
1.0 0.6136363636363636 0.01665015884029229 0.0022831588402922876 0.0009421087604515808 0.0013159161376114505
1.0 0.6140350877192983 0.016654426709391715 0.002287426709391714 0.0009380531740869639 0.0013174885517835684
1.0 0.6142857142857143 0.016657118111317735 0.0022901181113177335 0.0009355085022553396 0.0013184769799988413
1.0 0.6153846153846154 0.016668998057195353 0.002301998057195352 0.0009243928326839568 0.0013228107225857848
1.0 0.6164383561643836 0.016680509908438546 0.002313509908438545 0.0009137983071303127 0.001326964870556802
1.0 0.6166666666666667 0.016683019516247226 0.0023160195162472245 0.0009115111905697268 0.001327864580733106
1.0 0.6170212765957447 0.016686928212537543 0.002319928212537542 0.0009079647967349277 0.0013292616746239114
1.0 0.6176470588235294 0.01669385781485907 0.0023268578148590673 0.0009017241365695073 0.0013317259926700134
1.0 0.6181818181818182 0.01669981157460318 0.002332811574603178 0.0008964091746004852 0.0013338304995646696
1.0 0.618421052631579 0.01670248462835269 0.002335484628352688 0.000894036810304411 0.0013347715250442563
1.0 0.6190476190476191 0.016709513262756718 0.0023425132627567166 0.000887839304571638 0.0013372345893472384
1.0 0.6197183098591549 0.016717081179136953 0.002350081179136952 0.0008812308499574874 0.001339868373676659
1.0 0.62 0.016720273287920515 0.0023532732879205133 0.0008784631937557352 0.0013409736297539047
1.0 0.620253164556962 0.016723148971231405 0.002356148971231403 0.0008759798039146207 0.0013419664558385986
1.0 0.6206896551724138 0.01672812216724077 0.00236112216724077 0.0008717070064587252 0.0013436770408772375
1.0 0.6212121212121212 0.01673409998749642 0.002367099987496419 0.000866607471446857 0.0013457224638942719
1.0 0.6216216216216216 0.016738804294792065 0.002371804294792064 0.0008626219074236811 0.0013473239310956796
1.0 0.6222222222222222 0.016745733958546942 0.0023787339585469407 0.0008567945537189775 0.001349669857609234
1.0 0.6226415094339622 0.016750592690724375 0.002383592690724374 0.0008527392316108962 0.0013513054206258594
1.0 0.6229508196721312 0.01675418803540068 0.0023871880354006773 0.0008497543834638719 0.00135251078712084
1.0 0.6231884057971014 0.016756956015495265 0.0023899560154952634 0.000847465593497944 0.0013534359343439469
1.0 0.6233766233766234 0.016759152729576243 0.0023921527295762413 0.000845654817829892 0.0013541683915216777
1.0 0.625 0.016778241334576074 0.002411241334576073 0.0008301261425913731 0.0013604681283137406
1.0 0.6266666666666667 0.016798100094287248 0.0024311000942872467 0.0008143510380530548 0.0013668993585308886
1.0 0.6268656716417911 0.01680048872973284 0.0024334887297328377 0.0008124788766204552 0.001367664565151226
1.0 0.6271186440677966 0.01680353045662558 0.0024365304566255803 0.0008101025457351823 0.001368636411715576
1.0 0.6274509803921569 0.016807535483259833 0.002440535483259832 0.0008069867226744842 0.001369911639102695
1.0 0.627906976744186 0.01681304737516512 0.0024460473751651175 0.000802722676341137 0.0013716585124383485
1.0 0.6282051282051282 0.016816661656611723 0.002449661656611722 0.0007999416357317587 0.0013727988712047088
1.0 0.6285714285714286 0.016821113214590986 0.0024541132145909847 0.0007965325097244075 0.0013741978604692709
1.0 0.6290322580645161 0.016826730951860887 0.0024597309518608855 0.0007922555049495941 0.0013759546419122096
1.0 0.6296296296296297 0.016834041877351498 0.0024670418773514967 0.000786731015448239 0.001378226439075365
1.0 0.6301369863013698 0.016840276417470622 0.0024732764174706205 0.0007820565631340051 0.0013801508859759561
1.0 0.6304347826086957 0.016843946565487218 0.002476946565487217 0.000779320400294479 0.001381278251366806
1.0 0.6307692307692307 0.016848077854501268 0.0024810778545012666 0.0007762541380494619 0.0013825423915969886
1.0 0.631578947368421 0.01685812099359524 0.0024911209935952403 0.0007688597957815059 0.0013855940769886641
1.0 0.6323529411764706 0.016867774959067532 0.002500774959067531 0.0007618304714174819 0.0013884990569070388
1.0 0.6326530612244898 0.0168715323977411 0.0025045323977410973 0.0007591150454831446 0.0013896222159048206
1.0 0.6329113924050633 0.016874772907384164 0.0025077729073841627 0.0007567823036205428 0.0013905874989651396
1.0 0.6333333333333333 0.016880078140250443 0.0025130781402504417 0.0007529812965857342 0.0013921611311047209
1.0 0.6338028169014085 0.01688599913752952 0.00251899913752952 0.0007487653507487541 0.001393907638824221
1.0 0.6341463414634146 0.01689034351762054 0.0025233435176205375 0.0007456894311632141 0.0013951825652826445
1.0 0.6346153846153846 0.01689629147546151 0.00252929147546151 0.0007415018082966286 0.0013969191635777904
1.0 0.6349206349206349 0.01690017237135818 0.002533172371358177 0.0007387840998881859 0.0013980467124476848
1.0 0.6351351351351351 0.01690290418535762 0.00253590418535762 0.0007368779337186827 0.001398837794911774
1.0 0.6363636363636364 0.016918624161970625 0.0025516241619706233 0.000726017756476515 0.0014033482880530582
1.0 0.6375 0.0169332762514493 0.002566276251449298 0.0007160586743431393 0.0014074889486980146
1.0 0.6376811594202898 0.016935621849254102 0.002568621849254101 0.0007144787044708742 0.0014081461802619385
1.0 0.6379310344827587 0.016938861528809693 0.002571861528809692 0.0007123029200156987 0.0014090513903695367
1.0 0.6382978723404256 0.016943626805114003 0.0025766268051140018 0.0007091160074939913 0.001410377530860974
1.0 0.6388888888888888 0.01695132696899721 0.0025843269689972102 0.0007039998847343751 0.0014125070457939783
1.0 0.639344262295082 0.016957278929122698 0.002590278929122697 0.0007000734161690003 0.0014141418166162595
1.0 0.64 0.016965878650863794 0.0025988786508637923 0.0006944429772387348 0.0014164865756535745
1.0 0.640625 0.016974106758700494 0.0026071067587004927 0.0006891025114575465 0.0014187110507487802
1.0 0.6410256410256411 0.016979397231424297 0.0026123972314242953 0.0006856925234152711 0.0014201316013256352
1.0 0.6415094339622641 0.016985802317580664 0.002618802317580663 0.0006815887570560174 0.0014218413016795818
1.0 0.6417910447761194 0.016989538963705402 0.002622538963705401 0.0006792070328618153 0.0014228336140970916
1.0 0.6428571428571429 0.01700373977487743 0.0026367397748774286 0.0006702374556381018 0.0014265707386670369
1.0 0.6438356164383562 0.017016849056019235 0.0026498490560192337 0.0006620705639867407 0.0014299731471012552
1.0 0.6440677966101694 0.017019970249363244 0.002652970249363243 0.0006601418661058334 0.0014307765703686073
1.0 0.6444444444444445 0.01702504203318387 0.002658042033183868 0.0006570206077142609 0.0014320766661678223
1.0 0.6447368421052632 0.017028986571571546 0.002661986571571545 0.0006546039418915142 0.0014330831764561092
1.0 0.6451612903225806 0.017034723704375095 0.0026677237043750933 0.0006511058627733724 0.0014345398972735476
1.0 0.6455696202531646 0.01704025540975268 0.002673255409752679 0.0006477517855468496 0.0014359364158495545
1.0 0.6458333333333334 0.01704383441781663 0.002676834417816628 0.0006455914312566198 0.001436835773598216
1.0 0.6461538461538462 0.0170481910695249 0.002681191069524899 0.0006429719218880144 0.001437926119555178
1.0 0.6470588235294118 0.017060532071785605 0.0026935320717856037 0.0006356121142221954 0.0014409885126114796
1.0 0.647887323943662 0.0170718812841062 0.0027048812841061996 0.0006289214969545692 0.001443770880085928
1.0 0.6481481481481481 0.017075464196830363 0.0027084641968303617 0.000626824540595877 0.001444642570693439
1.0 0.6486486486486487 0.017082352838550967 0.0027153528385509655 0.0006228131937268931 0.001446309547317378
1.0 0.6491228070175439 0.01708889497942138 0.00272189497942138 0.0006190281854062517 0.0014478818052280993
1.0 0.6493506493506493 0.01709204413030897 0.002725044130308968 0.0006172146819643814 0.001448634876711621
1.0 0.65 0.01710103875259008 0.002734038752590078 0.0006120649565081596 0.0014507724322440243
1.0 0.6507936507936508 0.01711207114216554 0.002745071142165538 0.000605808570201263 0.0014533673973544739
1.0 0.6511627906976745 0.01711721695585949 0.0027502169558594886 0.0006029127627675004 0.0014545677154750981
1.0 0.6515151515151515 0.017122137373382782 0.002755137373382781 0.000600156957944649 0.0014557095180069766
1.0 0.6521739130434783 0.017131358540454153 0.0027643585404541517 0.0005950267435367807 0.0014578337790125807
1.0 0.6527777777777778 0.017139836394890293 0.0027728363948902914 0.0005903491622439127 0.0014597690346751428
1.0 0.6530612244897959 0.017143824015740626 0.0027768240157406247 0.000588161846543388 0.001460673447628739
1.0 0.6533333333333333 0.017147657042889872 0.002780657042889871 0.0005860670019425699 0.0014615392878787675
1.0 0.6538461538461539 0.017154893829622618 0.0027878938296226168 0.0005821322801725316 0.0014631646634063055
1.0 0.6545454545454545 0.017164789350019933 0.0027977893500199316 0.0005767946556897934 0.001465367549733546
1.0 0.6551724137931034 0.01717368759896351 0.0028066875989635094 0.0005720365646521915 0.001467329207626405
1.0 0.6557377049180327 0.017181731799506984 0.0028147317995069823 0.0005677686543391492 0.001469087047510539
1.0 0.65625 0.01718903905685754 0.002822039056857538 0.0005639190137638338 0.0014706711510284812
1.0 0.6567164179104478 0.017195706040505538 0.0028287060405055367 0.0005604291218004277 0.001472105976508279
1.0 0.6571428571428571 0.01720181324771716 0.002834813247717158 0.0005572508732764322 0.0014734116105386249
1.0 0.6575342465753424 0.017207428244274046 0.0028404282442740444 0.0005543443630999244 0.0014746047005855627
1.0 0.6578947368421053 0.017212608157190935 0.0028456081571909334 0.0005516762123498674 0.0014756991588084252
1.0 0.6582278481012658 0.017217401613060693 0.0028504016130606914 0.000549218287913303 0.001476706700203137
1.0 0.6585365853658537 0.017221850260511366 0.002854850260511365 0.0005469467119668609 0.0014776372596036378
1.0 0.6590909090909091 0.01722985183472474 0.0028628518347247403 0.0005428838865995062 0.0014793001513892573
1.0 0.6595744680851063 0.017236846750872056 0.0028698467508720543 0.0005393561655701166 0.0014807424668527981
1.0 0.66 0.017243013609594116 0.002876013609594115 0.0005362644391978176 0.001482005297407351
1.0 0.660377358490566 0.01724849114700611 0.0028814911470061086 0.0005335326353277391 0.001483120140517456
1.0 0.6607142857142857 0.017253388762877804 0.0028863887628778027 0.0005311013965381246 0.0014841115349579677
1.0 0.6610169491525424 0.017257793881411777 0.002890793881411776 0.000528923730957456 0.0014849988869301382
1.0 0.6612903225806451 0.01726177720276232 0.0028947772027623185 0.000526961953006488 0.0014857977439565167
1.0 0.6615384615384615 0.01726539651797164 0.002898396517971639 0.0005251854889286716 0.0014865207000378839
1.0 0.6617647058823529 0.017268699525551264 0.002901699525551263 0.0005235692758100637 0.001487178074043477
1.0 0.6619718309859155 0.01727172594176647 0.0029047259417664673 0.0005220925736267682 0.0014877783968762835
1.0 0.6621621621621622 0.017274509102830342 0.0029075091028303406 0.0005207380720568576 0.0014883287794736919
1.0 0.6623376623376623 0.017277077196193046 0.002910077196193045 0.0005194912099564183 0.0014888351974069308
1.0 0.6625 0.017279454217346956 0.0029124542173469548 0.0005183396507248354 0.0014893027191228022
1.0 0.6666666666666666 0.017340956753158596 0.0029739567531585943 0.0004893693771523364 0.0015009991761294802
1.0 0.6708860759493671 0.017404127898419077 0.003037127898419076 0.00046080297117439477 0.0015122410045008213
1.0 0.6710526315789473 0.017406639568780267 0.003039639568780266 0.00045969766797924745 0.0015126724402989389
1.0 0.6712328767123288 0.01740935919762455 0.00304235919762455 0.00045850358714627547 0.0015131382782286533
1.0 0.6714285714285714 0.017412313720549244 0.0030453137205492427 0.0004572095908114281 0.001513642810806598
1.0 0.6716417910447762 0.01741553493343648 0.0030485349334364795 0.0004558025973157217 0.0015141910595463308
1.0 0.671875 0.017419060640107596 0.003052060640107594 0.000454267138502613 0.0015147889505686984
1.0 0.6721311475409836 0.017422936141197075 0.0030559361411970735 0.0004525847902079577 0.001515443543512823
1.0 0.6724137931034483 0.01742721618876854 0.00306021618876854 0.0004507334306616635 0.0015161632878112783
1.0 0.6727272727272727 0.017431967585804398 0.0030649675858043963 0.00044868626518725703 0.0015169584089062312
1.0 0.6730769230769231 0.017437272693254454 0.0030702726932544527 0.0004464105242537189 0.0015178413723412143
1.0 0.673469387755102 0.017443234236822713 0.0030762342368227114 0.00044386570224998 0.0015188275555911928
1.0 0.6739130434782609 0.017449982012320186 0.0030829820123201845 0.00044100113395919557 0.0015199361352450152
1.0 0.6744186046511628 0.01745768242541888 0.003090682425418878 0.00043775260111080015 0.0015211913358612952
1.0 0.675 0.017466552368627878 0.0030995523686278767 0.00043403748391585315 0.0015226242054382697
1.0 0.6753246753246753 0.017471512391921285 0.003104512391921284 0.00043197242644806006 0.0015234194414604273
1.0 0.6756756756756757 0.017476879922810173 0.0031098799228101714 0.00042974767485576477 0.0015242751791122611
1.0 0.676056338028169 0.017482707283437406 0.0031157072834374043 0.0004273439978256479 0.0015251985637921251
1.0 0.6764705882352942 0.017489056144609043 0.0031220561446090415 0.0004247389544413515 0.0015261979076610852
1.0 0.676923076923077 0.017495999709220517 0.003128999709220516 0.0004219061972301964 0.0015272829347181898
1.0 0.6774193548387096 0.017503625536939953 0.0031366255369399514 0.00041881458613159795 0.001528465091703407
1.0 0.6779661016949152 0.01751203924096097 0.0031450392409609687 0.00041542705049112203 0.0015297579432820684
1.0 0.6785714285714286 0.017521369387536543 0.0031543693875365417 0.0004116991126046691 0.0015311776825589357
1.0 0.6792452830188679 0.0175317740805071 0.0031647740805070997 0.00040757694862769857 0.0015327437925219147
1.0 0.6794871794871795 0.017535513758559416 0.0031685137585594145 0.00040610432865736013 0.0015333023021733279
1.0 0.68 0.017543449946938808 0.0031764499469388065 0.00040299481042541536 0.001534479915566401
1.0 0.6805555555555556 0.01755205976216872 0.0031850597621687175 0.00039964520369492693 0.0015357458205713136
1.0 0.6808510638297872 0.017556644609858472 0.003189644609858471 0.00039787154986543693 0.0015364150098507333
1.0 0.6811594202898551 0.017561432590919038 0.0031944325909190364 0.000396026732691198 0.0015371102150035132
1.0 0.6818181818181818 0.0175716743332243 0.0032046743332243 0.000392105861461767 0.0015385849058945809
1.0 0.6825396825396826 0.01758291139244169 0.0032159113924416886 0.00038784327507442636 0.0015401836333987712
1.0 0.6829268292682927 0.01758894952214242 0.003221949522142418 0.00038556966211723755 0.0015410344305041876
1.0 0.6833333333333333 0.01759529587836497 0.00322829587836497 0.0003831925901393621 0.0015419224739136226
1.0 0.6835443037974683 0.017598592092789116 0.003231592092789115 0.0003819630411028967 0.0015423812227061042
1.0 0.6842105263157895 0.017609012475884946 0.003242012475884945 0.0003780987080655717 0.0015438203450657462
1.0 0.684931506849315 0.017620308448249536 0.0032533084482495346 0.0003739482640117452 0.0015453614321269175
1.0 0.6851851851851852 0.017624287634823783 0.0032572876348237814 0.00037249569180267464 0.0015458996421349412
1.0 0.6857142857142857 0.01763259484248825 0.0032655948424882494 0.00036947902543894655 0.0015470154691996582
1.0 0.6862745098039216 0.017641402048408906 0.0032744020484089045 0.0003663040001357553 0.001548187045166848
1.0 0.6865671641791045 0.01764600742458123 0.0032790074245812283 0.0003646531965659342 0.0015487950275781977
1.0 0.6875 0.017660707876704235 0.0032937078767042334 0.0003594268458291353 0.00155071454763982
1.0 0.6883116883116883 0.017673524628012555 0.0033065246280125533 0.0003549231759423253 0.0015523620409773973
1.0 0.6885245901639344 0.017676890270112763 0.0033098902701127614 0.000353748631955157 0.0015527906800203207
1.0 0.6888888888888889 0.017682652956073814 0.0033156529560738127 0.00035174534505054894 0.0015535207733009203
1.0 0.6891891891891891 0.01768740676868257 0.0033204067686825704 0.0003501001363070396 0.0015541194272335487
1.0 0.6896551724137931 0.017694789573658998 0.0033277895736589964 0.0003475582074283116 0.001555042696537935
1.0 0.6901408450704225 0.017702492287302925 0.0033354922873029234 0.00034492305700267435 0.0015559976479871387
1.0 0.6904761904761905 0.01770781552929759 0.003340815529297589 0.00034311197907442185 0.001556652664607489
1.0 0.6909090909090909 0.01771469298372402 0.0033476929837240182 0.00034078420388777066 0.001557492985010016
1.0 0.6911764705882353 0.017718943973178185 0.0033519439731781835 0.000339352171263129 0.0015580090590424842
1.0 0.6923076923076923 0.017736955227162107 0.003369955227162106 0.0003333416722659931 0.0015601676420074516
1.0 0.6933333333333334 0.017753321620211496 0.0033863216202114944 0.0003279591196093425 0.0015620902563043913
1.0 0.6935483870967742 0.01775675758016761 0.0033897575801676086 0.000326838562480278 0.0015624892461423845
1.0 0.6938775510204082 0.017762019557496508 0.0033950195574965064 0.00032512880831857396 0.0015630971761489841
1.0 0.6944444444444444 0.01777108988779723 0.003404089887797227 0.00032219946851269035 0.0015641363362081787
1.0 0.6949152542372882 0.017778630532825048 0.003411630532825047 0.0003197812445650191 0.0015649918607935046
1.0 0.6956521739130435 0.017790447068895966 0.003423447068895965 0.0003160227387058129 0.0015663173273134173
1.0 0.6962025316455697 0.017799282923214817 0.0034322829232148154 0.00031323681007205576 0.0015672964418732764
1.0 0.6964285714285714 0.01780291459436909 0.0034359145943690904 0.00031209779043237163 0.0015676959154173917
1.0 0.696969696969697 0.01781161483043855 0.00344461483043855 0.0003093833182678859 0.0015686459534629458
1.0 0.6973684210526315 0.017818031115223384 0.003451031115223383 0.00030739423369455595 0.0015693403321204607
1.0 0.6976744186046512 0.01782295842731574 0.0034559584273157404 0.0003058740718107099 0.0015698699871748666
1.0 0.6981132075471698 0.017830028798739142 0.0034630287987391407 0.0003037038110610649 0.0015706245970500104
1.0 0.6984126984126984 0.017834857826875376 0.003467857826875375 0.00030222899971609586 0.001571136345428161
1.0 0.6986301369863014 0.01783836545938653 0.0034713654593865294 0.0003011615329991459 0.0015715062141875747
1.0 0.7 0.017860494592382665 0.0034934945923826635 0.00029449983473184597 0.0015738041616793397
1.0 0.7012987012987013 0.01788152267674313 0.0035145226767431294 0.00028828456839032356 0.0015759317919029133
1.0 0.7014925373134329 0.017884665167523905 0.003517665167523904 0.00028736524626584115 0.00157624513127064
1.0 0.7017543859649122 0.017888911904491635 0.0035219119044916335 0.00028612677787442876 0.0015766666839257015
1.0 0.7021276595744681 0.017894968959561667 0.0035279689595616656 0.00028436809073233144 0.0015772641912466078
1.0 0.7027027027027027 0.017904307388279233 0.0035373073882792316 0.00028167433852559085 0.001578176816041107
1.0 0.703125 0.017911170873497913 0.003544170873497912 0.0002797081098163924 0.0015788409801265944
1.0 0.7037037037037037 0.017920583976262706 0.003553583976262705 0.00027703009159113295 0.001579742857696789
1.0 0.704225352112676 0.017929076463535323 0.003562076463535322 0.0002746323433932798 0.001580547659238363
1.0 0.7045454545454546 0.017934291218856736 0.003567291218856735 0.0002731685979432063 0.0015810377021881136
1.0 0.7049180327868853 0.01794036413434695 0.0035733641343469492 0.0002714721543685634 0.0015816044427145748
1.0 0.7051282051282052 0.017943791429322814 0.0035767914293228127 0.0002705186248997554 0.0015819224211815976
1.0 0.7058823529411765 0.01795609847383926 0.0035890984738392584 0.00026711749486479165 0.0015830532279269114
1.0 0.7066666666666667 0.017968912718801047 0.0036019127188010452 0.00026361396701089215 0.0015842124817507493
1.0 0.7068965517241379 0.017972671464701117 0.0036056714647011157 0.000262593546719509 0.0015845490388422348
1.0 0.7073170731707317 0.017979550524610113 0.0036125505246101114 0.00026073449657319244 0.001585160928408501
1.0 0.7076923076923077 0.017985692344643187 0.0036186923446431853 0.0002590838995096716 0.0015857028274965592
1.0 0.7083333333333334 0.017996192355212562 0.0036291923552125606 0.00025628206487331525 0.001586619683221842
1.0 0.7088607594936709 0.0180048388406391 0.0036378388406390974 0.00025399366485082125 0.0015873656940835505
1.0 0.7090909090909091 0.01800861387917081 0.0036416138791708075 0.00025299985822573365 0.0015876888713612137
1.0 0.7096774193548387 0.018018239652451588 0.0036512396524515864 0.00025048031162835433 0.001588506015473949
1.0 0.7101449275362319 0.018025917990197714 0.003658917990197713 0.00024848537031658464 0.0015891507700360372
1.0 0.7105263157894737 0.018032185551426126 0.003665185551426125 0.0002468666881206411 0.0015896724430307719
1.0 0.7111111111111111 0.018041802122828677 0.0036748021228286756 0.0002443999623069354 0.0015904648661187544
1.0 0.7115384615384616 0.018048834399552 0.0036818343995519975 0.00024260899346175644 0.0015910382472645785
1.0 0.711864406779661 0.018054200688615765 0.0036872006886157632 0.00024124958574762087 0.0015914723641397505
1.0 0.7121212121212122 0.01805843030028672 0.003691430300286718 0.0002401825414353367 0.0015918124400895414
1.0 0.7123287671232876 0.018061849794893704 0.003694849794893703 0.0002393227096219111 0.0015920860370425157
1.0 0.7125 0.01806467157546093 0.0036976715754609285 0.0002386150778739427 0.001592310828620202
1.0 0.7142857142857143 0.018094135701999355 0.003727135701999354 0.00023132818135383274 0.0015946110159128844
1.0 0.7162162162162162 0.018126062589739474 0.003759062589739473 0.00022363893475025172 0.0015970066453136226
1.0 0.7164179104477612 0.01812940252943792 0.0037624025294379186 0.00022284676901606886 0.0015972515564247945
1.0 0.7166666666666667 0.018133522887521743 0.0037665228875217414 0.00022187266222839597 0.001597552234979327
1.0 0.7169811320754716 0.01813873336940214 0.00377173336940214 0.00022064581550193809 0.0015979301689342683
1.0 0.717391304347826 0.018145532527633443 0.0037785325276334415 0.00021905323298878522 0.0015984194650182251
1.0 0.717948717948718 0.01815477758049306 0.003787777580493059 0.00021690279451852708 0.0015990778225514193
1.0 0.7183098591549296 0.01816077048172502 0.0037937704817250194 0.00021551803616589032 0.0015995003281640192
1.0 0.71875 0.018168077643221543 0.003801077643221542 0.0002138393495361302 0.0016000110069275151
1.0 0.7192982456140351 0.018177184584603066 0.003810184584603065 0.0002117621146152496 0.001600640606149822
1.0 0.72 0.018188849521238983 0.0038218495212389812 0.00020912543144670378 0.001601436039496818
1.0 0.7205882352941176 0.01819863435050573 0.003831634350505729 0.0002069343626373769 0.001602093826768592
1.0 0.7209302325581395 0.0182043260481086 0.003837326048108599 0.00020566845527849716 0.0016024725264235367
1.0 0.7213114754098361 0.0182106733309037 0.003843673330903699 0.00020426416327789246 0.0016028914644205647
1.0 0.7215189873417721 0.018214129254238005 0.0038471292542380034 0.0002035028442023832 0.0016031180740533255
1.0 0.7222222222222222 0.018225846564519463 0.0038588465645194615 0.00020093871226836365 0.001603878625755139
1.0 0.7230769230769231 0.018240099026239 0.0038730990262389985 0.00019785519266686113 0.001604787719830772
1.0 0.723404255319149 0.018245560686664712 0.003878560686664711 0.00019668377745953996 0.0016051314844115312
1.0 0.7236842105263158 0.01825023326449256 0.0038832332644925596 0.00019568607002616662 0.0016054235737091244
1.0 0.7241379310344828 0.01825780882210508 0.0038908088221050775 0.000194077219078967 0.0016058932185467076
1.0 0.7246376811594203 0.018266156825914183 0.0038991568259141816 0.0001923167395595275 0.001606405183904659
1.0 0.725 0.018272211666182356 0.0039052116661823545 0.00019104796034439227 0.0016067728897190528
1.0 0.7254901960784313 0.018280406867951363 0.003913406867951361 0.00018934146484472764 0.0016072657619524747
1.0 0.7258064516129032 0.018285696126091752 0.003918696126091751 0.00018824663674564253 0.001607580944767207
1.0 0.726027397260274 0.01828939229884357 0.003922392298843568 0.00018748460453621823 0.0016077998446381776
1.0 0.7272727272727273 0.018310239494715233 0.003943239494715232 0.00018323310409335133 0.0016090138683590536
1.0 0.7285714285714285 0.01833200531538995 0.003965005315389947 0.00017887765133792316 0.0016102446143325178
1.0 0.7288135593220338 0.01833606612954195 0.00396906612954195 0.00017807438411393843 0.0016104701424113153
1.0 0.7291666666666666 0.0183419896925142 0.003974989692514197 0.00017690786450171974 0.0016107968424124274
1.0 0.7297297297297297 0.018351439124249448 0.003984439124249447 0.00017505975331748224 0.001611312439820943
1.0 0.7301587301587301 0.018358641751844762 0.003991641751844761 0.0001736615421773369 0.0016117008862569203
1.0 0.7307692307692307 0.018368896149740962 0.0040018961497409605 0.0001716864340159743 0.0016122471823853824
1.0 0.7313432835820896 0.018378543108798873 0.004011543108798872 0.0001698448701014694 0.0016127539632103918
1.0 0.7317073170731707 0.018384663055060722 0.004017663055060721 0.00016868486130197787 0.0016130718982086847
1.0 0.7321428571428571 0.01839198751589399 0.004024987515893988 0.00016730492785751956 0.0016134488031977314
1.0 0.7323943661971831 0.018396218306062084 0.004029218306062083 0.00016651198950710426 0.0016136647343965096
1.0 0.7333333333333333 0.018412020736693926 0.0040450207366939245 0.00016357695100781045 0.0016144598563544094
1.0 0.7341772151898734 0.018426232822498466 0.004059232822498465 0.0001609729286036811 0.0016151597830153675
1.0 0.734375 0.01842956511392594 0.004062565113925939 0.0001603672112747575 0.001615321839485045
1.0 0.7346938775510204 0.018434938638407887 0.004067938638407886 0.00015939431018320005 0.0016155815351676396
1.0 0.7352941176470589 0.01844505700694989 0.004078057006949888 0.00015757519309827806 0.0016160651182604352
1.0 0.7358490566037735 0.018454415741101734 0.0040874157411017326 0.00015590751026069334 0.001616506145503976
1.0 0.7361111111111112 0.018458836468813543 0.0040918364688135415 0.00015512469600110167 0.0016167124002583776
1.0 0.7368421052631579 0.01847117240866607 0.004104172408666069 0.000152956924652801 0.0016172809909010654
1.0 0.7375 0.01848228026176832 0.004115280261768318 0.00015102580248594035 0.0016177843004457088
1.0 0.7377049180327869 0.01848574113626644 0.004118741136266438 0.00015042813147320497 0.0016179394536175939
1.0 0.7380952380952381 0.018492334645212653 0.004125334645212652 0.00014929471842291893 0.0016182328754794305
1.0 0.7384615384615385 0.018498524017291865 0.004131524017291863 0.0001482370097466141 0.0016185057394188036
1.0 0.7391304347826086 0.018509830341628494 0.004142830341628493 0.0001463203551669148 0.001618997813319907
1.0 0.7397260273972602 0.018519901899517834 0.004152901899517832 0.000144629773294539 0.0016194292802869223
1.0 0.74 0.018524536153257363 0.0041575361532573615 0.00014385715112232657 0.0016196256600083502
1.0 0.7402597402597403 0.018528930437104567 0.0041619304371045655 0.0001431275904652019 0.001619810626902035
1.0 0.7407407407407407 0.018537069963129753 0.0041700699631297515 0.00014178404631450694 0.0016201500629927116
1.0 0.7413793103448276 0.018547879778774524 0.0041808797787745225 0.00014001534614991603 0.0016205945320535132
1.0 0.7419354838709677 0.01855729834614655 0.0041902983461465475 0.0001384887043988624 0.0016209759785780304
1.0 0.7424242424242424 0.01856557797070416 0.004198577970704158 0.0001371576886600003 0.0016213068724312406
1.0 0.7428571428571429 0.018572913436241557 0.004205913436241555 0.00013598701340277928 0.001621596606560071
1.0 0.7432432432432432 0.018579457511322735 0.0042124575113227335 0.00013494938796262504 0.0016218523886802523
1.0 0.7435897435897436 0.018585331696765264 0.004218331696765262 0.00013402337588421765 0.001622079840454504
1.0 0.7441860465116279 0.01859544360066084 0.004228443600660839 0.00013244121822546172 0.0016224666629397026
1.0 0.7446808510638298 0.018603837023185684 0.004236837023185683 0.00013113930205834343 0.001622783257759904
1.0 0.7450980392156863 0.01861091570382426 0.00424391570382426 0.00013004927777793252 0.0016230471279014903
1.0 0.7454545454545455 0.018616966101263593 0.004249966101263592 0.000129123339211926 0.001623270413508219
1.0 0.7457627118644068 0.01862219709373497 0.00425519709373497 0.00012832704833178917 0.0016234617975260364
1.0 0.746031746031746 0.018626764576000012 0.004259764576000011 0.00012763496982015014 0.0016236276534123608
1.0 0.746268656716418 0.018630787256496546 0.004263787256496544 0.00012702791081733246 0.001623772764416363
1.0 0.7464788732394366 0.01863435712078358 0.004267357120783577 0.00012649111719715777 0.0016239007900761132
1.0 0.7466666666666667 0.01863754655028889 0.0042705465502888874 0.00012601306092816333 0.0016240145775994182
1.0 0.7468354430379747 0.018640413280577164 0.004273413280577162 0.000125584604257062 0.0016241163753279457
1.0 0.75 0.018694212211719328 0.0043272122117193265 0.00011775693733774746 0.001625944986771179
1.0 0.7532467532467533 0.018749497338619865 0.004382497338619864 0.00011012312926543 0.0016276694513635264
1.0 0.7534246575342466 0.018752529108212266 0.004385529108212265 0.00010971619683120827 0.0016277596894327551
1.0 0.7536231884057971 0.01875591267766445 0.004388912677664447 0.00010926345918581254 0.0016278598804894758
1.0 0.7538461538461538 0.01875971304952951 0.0043927130495295084 0.00010875672582681666 0.0016279717647202851
1.0 0.7540983606557377 0.01876401229096561 0.004397012290965608 0.00010818573108167666 0.0016280975123049912
1.0 0.7543859649122807 0.018768915526626413 0.004401915526626412 0.0001075374330900649 0.0016282398646659747
1.0 0.7547169811320755 0.01877455964778404 0.00440755964778404 0.00010679500816290989 0.0016284023351322665
1.0 0.7551020408163265 0.01878112629126464 0.004414126291264638 0.00010593637450035944 0.0016285895002836478
1.0 0.7555555555555555 0.01878886174761068 0.004421861747610677 0.00010493196677142277 0.001628807433434863
1.0 0.7560975609756098 0.01879810853564363 0.00443110853564363 0.00010374127810579231 0.0016290643678575395
1.0 0.7564102564102564 0.018803444187091557 0.004436444187091555 0.00010305912453642488 0.0016292108700245364
1.0 0.7567567567567568 0.018809357482103425 0.004442357482103424 0.00010230729375430897 0.0016293717444297187
1.0 0.7571428571428571 0.018815947583371524 0.004448947583371523 0.00010147455922013119 0.0016295492021607386
1.0 0.7575757575757576 0.018823337725955885 0.004456337725955883 0.00010054715221821465 0.001629745928795325
1.0 0.7580645161290323 0.01883168299297285 0.004464682992972847 9.950800151506434e-05 0.0016299652175711021
1.0 0.7586206896551724 0.018841181313010935 0.004474181313010934 9.83356839086696e-05 0.0016302111494304456
1.0 0.7592592592592593 0.01885208935191066 0.004485089351910658 9.700294946163193e-05 0.0016304888399849525
1.0 0.759493670886076 0.01885609424620082 0.004489094246200819 9.651725551912794e-05 0.0016305895353594215
1.0 0.76 0.018864746043332752 0.004497746043332751 9.547460705141683e-05 0.001630804783588679
1.0 0.7605633802816901 0.01887437463558821 0.0045073746355882086 9.432479106554898e-05 0.0016310406968584685
1.0 0.7608695652173914 0.018879608414083423 0.004512608414083422 9.370442411601916e-05 0.0016311673406960824
1.0 0.7611940298507462 0.018885155301201887 0.004518155301201886 9.305048846609387e-05 0.0016313003490303554
1.0 0.7619047619047619 0.01889730791210473 0.004530307912104729 9.163046468866465e-05 0.00163158744008774
1.0 0.7625 0.01890748810212318 0.00454048810212318 9.045422198289701e-05 0.0016318234296895217
1.0 0.7627118644067796 0.018911112075123974 0.0045441120751239725 9.003840830839555e-05 0.0016319064579718493
1.0 0.7631578947368421 0.01891874236596753 0.004551742365967528 8.916787666336417e-05 0.0016320796081958674
1.0 0.7636363636363637 0.01892692889008261 0.00455992889008261 8.824133613668832e-05 0.0016322628901014383
1.0 0.7638888888888888 0.018931250093149787 0.004564250093149785 8.775536221112737e-05 0.001632358603983956
1.0 0.7647058823529411 0.018945232962425878 0.004578232962425877 8.619736734050272e-05 0.0016326635010524898
1.0 0.765625 0.018960968179247528 0.004593968179247527 8.447048835294762e-05 0.001632997934256254
1.0 0.7659574468085106 0.01896666078752675 0.004599660787526747 8.385256255925213e-05 0.0016331166973418308
1.0 0.7662337662337663 0.01897139276280859 0.004604392762808589 8.334165036536458e-05 0.0016332145293394816
1.0 0.7666666666666667 0.01897880701578554 0.0046118070157855386 8.254610810146504e-05 0.0016333662054747301
1.0 0.7671232876712328 0.018986628608136 0.004619628608135997 8.171340978560338e-05 0.0016335241022617545
1.0 0.7674418604651163 0.018992086181196827 0.004625086181196825 8.113635146896444e-05 0.001633633003396327
1.0 0.7678571428571429 0.018999201307948414 0.004632201307948412 8.038889744261156e-05 0.0016337734235733945
1.0 0.7681159420289855 0.019003635820453838 0.004636635820453837 7.99258197049357e-05 0.001633860056756746
1.0 0.7692307692307693 0.01902274219882685 0.004655742198826848 7.795479004943305e-05 0.00163422566876915
1.0 0.7702702702702703 0.01904056311967855 0.00467356311967855 7.615135856283694e-05 0.0016345557001133683
1.0 0.7704918032786885 0.01904436169236339 0.00467736169236339 7.577127345833804e-05 0.0016346247025340657
1.0 0.7708333333333334 0.019050218280048332 0.004683218280048331 7.518821737429857e-05 0.001634730175657639
1.0 0.7714285714285715 0.019060426779033485 0.004693426779033484 7.418042749266003e-05 0.001634911398030462
1.0 0.7719298245614035 0.019069024675737983 0.004702024675737982 7.333998725639829e-05 0.0016350614701763912
1.0 0.7721518987341772 0.019072834235524458 0.004705834235524457 7.297003116511326e-05 0.0016351272242864261
1.0 0.7727272727272727 0.019082705487551685 0.004715705487551684 7.201830138662693e-05 0.0016352955133312386
1.0 0.7733333333333333 0.019093104789109014 0.004726104789109013 7.102635183068314e-05 0.0016354695773409056
1.0 0.7735849056603774 0.019097421950262285 0.004730421950262284 7.061775611100468e-05 0.001635540876921721
1.0 0.7741935483870968 0.019107867818238543 0.004740867818238542 6.963683222716375e-05 0.0016357110893880315
1.0 0.7746478873239436 0.01911566646013018 0.004748666460130179 6.891157841053524e-05 0.0016358360624434722
1.0 0.775 0.019121710999816362 0.0047547109998163604 6.835358948662572e-05 0.001635931703466161
1.0 0.7755102040816326 0.019130470319543607 0.004763470319543606 6.755136572694164e-05 0.0016360684258332264
1.0 0.7758620689655172 0.019136511845863933 0.0047695118458639316 6.700242306596362e-05 0.0016361614476890546
1.0 0.7761194029850746 0.01914093059030054 0.00477393059030054 6.660317714303907e-05 0.0016362288285129384
1.0 0.7763157894736842 0.01914430296739299 0.004777302967392989 6.629974675925703e-05 0.0016362798836609689
1.0 0.7777777777777778 0.019169413172242147 0.004802413172242146 6.407480997035665e-05 0.0016366501292082473
1.0 0.7792207792207793 0.019194205187607852 0.0048272051876078505 6.193666674931041e-05 0.0016369989991492362
1.0 0.7794117647058824 0.019197487054051107 0.004830487054051105 6.16579303665339e-05 0.001637043971391564
1.0 0.7796610169491526 0.01920177036441536 0.004834770364415358 6.129563912876802e-05 0.0016371022480907722
1.0 0.78 0.019207596020686613 0.004840596020686611 6.0805609501508846e-05 0.0016371807536336882
1.0 0.7804878048780488 0.01921597999030599 0.00484897999030599 6.0105853164351925e-05 0.0016372922203282219
1.0 0.7808219178082192 0.01922172291146235 0.004854722911462349 5.963023185174496e-05 0.001637367552924429
1.0 0.78125 0.019229081587447832 0.004862081587447831 5.902517149572995e-05 0.0016374628803048634
1.0 0.7818181818181819 0.019238849512106138 0.004871849512106136 5.8229558740981055e-05 0.0016375873603725409
1.0 0.782051282051282 0.019242857176672765 0.004875857176672764 5.7905604164491624e-05 0.0016376377613374967
1.0 0.782608695652174 0.019252441445029172 0.0048854414450291705 5.713667705754084e-05 0.001637756728380383
1.0 0.7833333333333333 0.01926490249263283 0.0048979024926328295 5.6149107169629915e-05 0.001637908145748642
1.0 0.7837837837837838 0.019272649387192003 0.004905649387192002 5.554201697056062e-05 0.001638000451867556
1.0 0.7843137254901961 0.019281764188064796 0.004914764188064795 5.483442155742321e-05 0.001638107289162931
1.0 0.7846153846153846 0.019286952997515955 0.0049199529975159535 5.4434818574010964e-05 0.0016381672648748604
1.0 0.7848101265822784 0.019290302881706696 0.004923302881706695 5.417806762168548e-05 0.0016382056628419302
1.0 0.7857142857142857 0.019305857397585224 0.004938857397585223 5.2998476052130424e-05 0.0016383806853236752
1.0 0.7866666666666666 0.019322244066135447 0.004955244066135445 5.177795278077744e-05 0.0016385593568324355
1.0 0.7868852459016393 0.019326005305622194 0.004959005305622193 5.150098451116383e-05 0.0016385995555870331
1.0 0.7872340425531915 0.01933200756080029 0.004965007560800289 5.10614339998199e-05 0.0016386630864353355
1.0 0.7875 0.01933658450732759 0.004969584507327589 5.072826857536259e-05 0.0016387110235233388
1.0 0.7878787878787878 0.019343103524005197 0.004976103524005196 5.025672195900227e-05 0.0016387785497201544
1.0 0.7884615384615384 0.019353133539139235 0.0049861335391392335 4.953802270759872e-05 0.0016388807393984432
1.0 0.7887323943661971 0.019357795685907116 0.004990795685907115 4.9206751658316504e-05 0.00163892754372515
1.0 0.7894736842105263 0.01937055622957354 0.00500355622957354 4.830904540814031e-05 0.0016390534258045105
1.0 0.7903225806451613 0.019385170843944415 0.005018170843944413 4.7296955780566545e-05 0.0016391936654250806
1.0 0.7906976744186046 0.01939162904087792 0.005024629040877918 4.6855121406019526e-05 0.00163925432406063
1.0 0.7910447761194029 0.019397605592066016 0.005030605592066015 4.644916920176751e-05 0.0016393097522978475
1.0 0.7916666666666666 0.019408314311706094 0.005041314311706093 4.572878820971407e-05 0.0016394073908376418
1.0 0.7922077922077922 0.0194176330399969 0.005050633039996897 4.5109170026591776e-05 0.0016394906291098794
1.0 0.7924528301886793 0.01942185306781419 0.00505485306781419 4.483077955959239e-05 0.0016395278023857512
1.0 0.7931034482758621 0.019433058642654974 0.005066058642654973 4.40981885609102e-05 0.0016396249535015836
1.0 0.7936507936507936 0.019442486300019577 0.005075486300019576 4.348923917908432e-05 0.0016397049630739098
1.0 0.7941176470588235 0.0194505280650026 0.005083528065002597 4.297511183051796e-05 0.0016397719835788832
1.0 0.7945205479452054 0.019457468602597946 0.0050904686025979445 4.253528724504635e-05 0.0016398289302958422
1.0 0.7948717948717948 0.019463519614038922 0.005096519614038921 4.215476193594136e-05 0.0016398779090780833
1.0 0.7954545454545454 0.019473559371387224 0.005106559371387223 4.152937987717925e-05 0.001639957816233718
1.0 0.7959183673469388 0.019481550706900046 0.005114550706900044 4.103689218332879e-05 0.0016400202252801841
1.0 0.7962962962962963 0.019488062493005633 0.005121062493005632 4.0639032767648887e-05 0.0016400703076281872
1.0 0.7966101694915254 0.019493470807092374 0.005126470807092373 4.0310933065352066e-05 0.0016401113821286684
1.0 0.796875 0.01949803422601454 0.00513103422601454 4.003573294983994e-05 0.0016401456756196227
1.0 0.7971014492753623 0.01950193639054035 0.00513493639054035 3.9801598349199785e-05 0.0016401747375286958
1.0 0.7972972972972973 0.0195053113171396 0.005138311317139599 3.959997892264668e-05 0.0016401996790485227
1.0 0.7974683544303798 0.0195082590993312 0.005141259099331198 3.942454328471492e-05 0.0016402213177311867
1.0 0.8 0.01955189275344381 0.005184892753443807 3.68992810309132e-05 0.0016405261355472642
1.0 0.8026315789473685 0.019597260859052452 0.005230260859052451 3.4411999003367545e-05 0.0016408139234227299
1.0 0.8028169014084507 0.019600456230512684 0.005233456230512683 3.424198643970867e-05 0.0016408331329440704
1.0 0.803030303030303 0.01960413581738207 0.005237135817382069 3.4047040649098184e-05 0.0016408550859908213
1.0 0.8032786885245902 0.019608418706445533 0.005241418706445532 3.382124664822671e-05 0.0016408804142675928
1.0 0.8035714285714286 0.01961346652195996 0.00524646652195996 3.355665956291885e-05 0.0016409099590099841
1.0 0.803921568627451 0.019619504280671402 0.005252504280671401 3.324235294868008e-05 0.0016409448653984201
1.0 0.8043478260869565 0.019626854850192468 0.005259854850192466 3.286287755459245e-05 0.0016409867328404293
1.0 0.8048780487804879 0.01963599862539768 0.0052689986253976785 3.2395655216200615e-05 0.0016410378636055264
1.0 0.8051948051948052 0.019641461340331227 0.005274461340331226 3.211906218849337e-05 0.0016410679142795355
1.0 0.8055555555555556 0.019647682945043814 0.005280682945043812 3.180634102049073e-05 0.00164110169342204
1.0 0.8059701492537313 0.01965483338019604 0.00528783338019604 3.1449936681696585e-05 0.001641139935361325
1.0 0.8064516129032258 0.01966313741880613 0.005296137418806128 3.104003657352665e-05 0.001641183578727898
1.0 0.8070175438596491 0.019672898721071055 0.005305898721071053 3.0563662914017305e-05 0.001641233841747336
1.0 0.8076923076923077 0.019684537770110522 0.005317537770110521 3.000329122114016e-05 0.0016412923326851805
1.0 0.8082191780821918 0.0196936262186585 0.0053266262186584985 2.9571444080035313e-05 0.0016413369366120732
1.0 0.8085106382978723 0.019698654027768686 0.005331654027768685 2.9334681647912286e-05 0.0016413612155432326
1.0 0.8088235294117647 0.019704051651203924 0.005337051651203923 2.9082190171213487e-05 0.0016413869698796116
1.0 0.8095238095238095 0.01971613249849759 0.00534913249849759 2.8523349938730568e-05 0.0016414434644336556
1.0 0.810126582278481 0.01972653169264716 0.005359531692647159 2.80491931438321e-05 0.0016414908460098228
1.0 0.8103448275862069 0.01973029702777133 0.00536329702777133 2.7879070253205304e-05 0.0016415077217099366
1.0 0.8108108108108109 0.019738336719010516 0.005371336719010515 2.7518582049107554e-05 0.0016415432629033496
1.0 0.8113207547169812 0.019747135166679725 0.005380135166679723 2.7128345963691108e-05 0.0016415814011178384
1.0 0.8115942028985508 0.019751853299793065 0.005384853299793064 2.692091045314705e-05 0.0016416015311312335
1.0 0.8125 0.019767482725261656 0.005400482725261654 2.6242780157460583e-05 0.0016416666413238436
1.0 0.8133333333333334 0.019781862602363125 0.005414862602363124 2.5630978190250358e-05 0.0016417244591566465
1.0 0.8135593220338984 0.019785762359754804 0.005418762359754803 2.54670395009984e-05 0.0016417398019214116
1.0 0.813953488372093 0.019792564392117896 0.0054255643921178945 2.5183099228913212e-05 0.0016417662244013402
1.0 0.8142857142857143 0.019798297660364107 0.005431297660364105 2.4945741557764948e-05 0.0016417881645096168
1.0 0.8148148148148148 0.019807428656212763 0.005440428656212762 2.4571409721935696e-05 0.0016418224912990186
1.0 0.8153846153846154 0.01981726235361033 0.005450262353610329 2.4173302401340118e-05 0.0016418586274546626
1.0 0.8157894736842105 0.01982424965037654 0.005457249650376538 2.3893573442423574e-05 0.001641883788287446
1.0 0.8163265306122449 0.019833518759677447 0.005466518759677446 2.3526491849212225e-05 0.0016419165162334952
1.0 0.8166666666666667 0.019839389338343436 0.005472389338343434 2.3296341830868494e-05 0.0016419368669500945
1.0 0.8169014084507042 0.019843440928087146 0.005476440928087144 2.3138555459318882e-05 0.0016419507434841966
1.0 0.8181818181818182 0.01986554140071855 0.005498541400718548 2.229283374239514e-05 0.0016420240652712803
1.0 0.8194444444444444 0.019887336344913194 0.0055203363449131924 2.1483185233773152e-05 0.001642092573686038
1.0 0.819672131147541 0.019891266725526748 0.005524266725526746 2.1339713580603135e-05 0.0016421045395142023
1.0 0.82 0.019896926549418468 0.0055299265494184666 2.1134458643105914e-05 0.0016421215663946322
1.0 0.8205128205128205 0.019905779271307517 0.005538779271307515 2.0816581148586687e-05 0.0016421477216535857
1.0 0.8208955223880597 0.01991238591841111 0.0055453859184111075 2.0581855177404695e-05 0.001642166867176386
1.0 0.8214285714285714 0.019921588227076622 0.005554588227076621 2.0258441401098274e-05 0.0016421930114312896
1.0 0.821917808219178 0.019930034375613966 0.005563034375613965 1.996519295875839e-05 0.0016422164802428068
1.0 0.8222222222222222 0.01993528984893948 0.005568289848939478 1.9784444878789236e-05 0.0016422308327451792
1.0 0.8225806451612904 0.01994147783399872 0.005574477833998719 1.9573306247320757e-05 0.0016422474888693793
1.0 0.8227848101265823 0.019945002678150324 0.005578002678150323 1.9453844460240753e-05 0.0016422568604025477
1.0 0.8235294117647058 0.019957858249016105 0.0055908582490161035 1.9023085764431497e-05 0.0016422903359387584
1.0 0.8243243243243243 0.019971582873864593 0.005604582873864592 1.857166704157447e-05 0.001642324881167339
1.0 0.8245614035087719 0.019975676267722262 0.005608676267722261 1.8438704126110003e-05 0.0016423349509138297
1.0 0.825 0.01998324914683782 0.00561624914683782 1.819472881824532e-05 0.0016423533026429212
1.0 0.8253968253968254 0.019990100910084876 0.0056231009100848744 1.7976219130533274e-05 0.0016423696003785857
1.0 0.8260869565217391 0.020002017265248653 0.005635017265248652 1.760120211388788e-05 0.0016423972644321596
1.0 0.8266666666666667 0.02001202723854998 0.005645027238549979 1.7291045486610146e-05 0.0016424198488518625
1.0 0.8269230769230769 0.020016454793695376 0.005649454793695375 1.7155262556622495e-05 0.001642429651418001
1.0 0.8275862068965517 0.02002790555373982 0.005660905553739819 1.680805084647248e-05 0.0016424544819959054
1.0 0.828125 0.020037209490128844 0.005670209490128843 1.6530100457666904e-05 0.0016424741134622436
1.0 0.8285714285714286 0.020044918594564157 0.005677918594564155 1.6302595144027746e-05 0.0016424900180874045
1.0 0.8289473684210527 0.020051410560594115 0.005684410560594114 1.611296138216468e-05 0.0016425031622934038
1.0 0.8292682926829268 0.020056952545860724 0.005689952545860723 1.59524789525246e-05 0.0016425142046904335
1.0 0.8297872340425532 0.020065914174665942 0.005698914174665941 1.5695684179041148e-05 0.00164253171933585
1.0 0.8301886792452831 0.02007284685594084 0.00570584685594084 1.5499310703651452e-05 0.0016425449836056588
1.0 0.8305084745762712 0.020078369561956355 0.005711369561956354 1.5344289226200584e-05 0.0016425553745527445
1.0 0.8307692307692308 0.02008287273133597 0.005715872731335968 1.521880763742243e-05 0.0016425637357504826
1.0 0.8309859154929577 0.020086614828582785 0.005719614828582784 1.5115163425953814e-05 0.0016425706029282927
1.0 0.8311688311688312 0.02008977376068974 0.005722773760689737 1.5028106513659127e-05 0.0016425763485219905
1.0 0.8333333333333334 0.020127134443687716 0.005760134443687715 2.374275018129583e-05 0.0016427145439681541
1.0 0.8354430379746836 0.020163574394418418 0.005796574394418417 2.237870706314952e-05 0.001642763788854164
1.0 0.8356164383561644 0.02016656953491042 0.005799569534910419 2.2269421299067504e-05 0.0016427676160016543
1.0 0.835820895522388 0.020170101132756878 0.005803101132756876 2.2141106424968207e-05 0.0016427720865299904
1.0 0.8360655737704918 0.020174327491286642 0.005807327491286641 2.1988320144830002e-05 0.0016427773776906075
1.0 0.8363636363636363 0.02017947599368411 0.005812475993684108 2.180333064144333e-05 0.0016427837425589005
1.0 0.8367346938775511 0.020185885398124267 0.0058188853981242655 2.1574764207170087e-05 0.0016427915334924859
1.0 0.8372093023255814 0.020194083543946462 0.005827083543946461 2.1285186189507948e-05 0.001642801294534216
1.0 0.8375 0.020199104946589296 0.005832104946589294 2.110934786911765e-05 0.001642807161153492
1.0 0.8378378378378378 0.02020494066670099 0.005837940666700989 2.09064447609545e-05 0.0016428138729852081
1.0 0.8382352941176471 0.020211806268477912 0.005844806268477911 2.0669719150554958e-05 0.0016428216269325667
1.0 0.8387096774193549 0.020220000764040843 0.005853000764040842 2.038996402454591e-05 0.0016428306827055326
1.0 0.8392857142857143 0.020229951319668683 0.005862951319668682 2.0054307951832073e-05 0.0016428413937607507
1.0 0.84 0.02024229015195126 0.005875290151951259 1.964419707302422e-05 0.0016428542519327355
1.0 0.8405797101449275 0.020252304389938514 0.005885304389938513 1.931626829057297e-05 0.00164286435173151
1.0 0.8409090909090909 0.020257994341934222 0.005890994341934221 1.913188916965691e-05 0.0016428699594375966
1.0 0.8412698412698413 0.02026422623000962 0.0058972262300096175 1.8931554744756844e-05 0.0016428759942598355
1.0 0.8421052631578947 0.020278658111406254 0.0059116581114062525 1.847400666339481e-05 0.0016428895497785044
1.0 0.8428571428571429 0.020291646967401794 0.005924646967401793 1.806975427384646e-05 0.0016429012623445302
1.0 0.8431372549019608 0.02029648599121435 0.005929485991214348 1.792095739828464e-05 0.0016429055109423135
1.0 0.84375 0.0203070714262825 0.005940071426282497 1.759885176738344e-05 0.0016429145924850759
1.0 0.8441558441558441 0.020314082610741906 0.005947082610741904 1.7388049518309924e-05 0.0016429204501727677
1.0 0.8444444444444444 0.020319068366658033 0.005952068366658032 1.7239368048537263e-05 0.0016429245407841705
1.0 0.8448275862068966 0.020325687418665025 0.0059586874186650235 1.7043540485953308e-05 0.001642929876836512
1.0 0.8450704225352113 0.020329882610638138 0.0059628826106381365 1.6920340763195853e-05 0.0016429332037238991
1.0 0.8461538461538461 0.02034859978794314 0.0059815997879431385 1.637925700903681e-05 0.0016429475388296036
1.0 0.8472222222222222 0.020367057261239486 0.0060000572612394845 1.585921826207525e-05 0.0016429608907236582
1.0 0.847457627118644 0.020371124195078746 0.006004124195078744 1.5746414488458683e-05 0.0016429637316970212
1.0 0.8478260869565217 0.020377489853875764 0.006010489853875763 1.5571130381794774e-05 0.0016429681070640593
1.0 0.8481012658227848 0.020382243971698775 0.0060152439716987735 1.544123434009541e-05 0.001642971318686467
1.0 0.8484848484848485 0.020388870949358186 0.006021870949358184 1.526160257899157e-05 0.0016429757167708346
1.0 0.8490566037735849 0.020398748951270855 0.006031748951270854 1.4996929798813699e-05 0.0016429821054005354
1.0 0.8493150684931506 0.020403214370209585 0.006036214370209583 1.4878484476987908e-05 0.00164298492901067
1.0 0.85 0.02041504779148244 0.0060480477914824395 1.4568189063308126e-05 0.0016429922221511152
1.0 0.8507462686567164 0.020427941020232657 0.006060941020232656 1.4235971047781672e-05 0.0016429998633613217
1.0 0.851063829787234 0.02043342753066826 0.006066427530668259 1.4096437293521091e-05 0.0016430030210504403
1.0 0.8513513513513513 0.020438395062025994 0.006071395062025992 1.3971040355894845e-05 0.0016430058327028842
1.0 0.8518518518518519 0.020447042279945378 0.006080042279945377 1.3754867851802259e-05 0.0016430106215833617
1.0 0.8524590163934426 0.020457532403688496 0.006090532403688495 1.3496195461410733e-05 0.0016430162551059723
1.0 0.8529411764705882 0.020465862838695423 0.006098862838695422 1.3293539852591077e-05 0.0016430205947959608
1.0 0.8533333333333334 0.020472638286282468 0.0061056382862824665 1.3130499065370975e-05 0.0016430240389798574
1.0 0.8536585365853658 0.020478256968200735 0.006111256968200734 1.2996500738876645e-05 0.0016430268381093895
1.0 0.8541666666666666 0.02048703619079253 0.00612003619079253 1.278930101121236e-05 0.001643031110255537
1.0 0.8545454545454545 0.020493580727105342 0.006126580727105341 1.2636554008330834e-05 0.001643034215978302
1.0 0.8548387096774194 0.020498647479216807 0.006131647479216806 1.2519294596524141e-05 0.0016430365749558772
1.0 0.855072463768116 0.02050268620347725 0.00613568620347725 1.242644625829279e-05 0.0016430384273058616
1.0 0.8552631578947368 0.020505980957930776 0.006138980957930775 1.2351106637754338e-05 0.0016430399202507612
1.0 0.8571428571428571 0.020538458087060212 0.006171458087060211 1.162767170729289e-05 0.0016430537942722547
1.0 0.8589743589743589 0.020570102899072035 0.006203102899072034 1.0955504075751173e-05 0.001643065932623804
1.0 0.8591549295774648 0.02057322283151398 0.00620622283151398 1.089094006459833e-05 0.0016430670602542038
1.0 0.859375 0.020577025254161642 0.006210025254161641 1.0812660836846574e-05 0.0016430684184033336
1.0 0.8596491228070176 0.020581761612742586 0.006214761612742585 1.0715779541428064e-05 0.0016430700855998319
1.0 0.86 0.020587824163781843 0.006220824163781842 1.0592776634413826e-05 0.0016430721804551935
1.0 0.8604651162790697 0.020595860589097237 0.0062288605890972355 1.0431453879832041e-05 0.0016430748908393595
1.0 0.8607594936708861 0.02060094694603531 0.00623394694603531 1.0330361310386579e-05 0.0016430765678198172
1.0 0.8611111111111112 0.020607022328567978 0.006240022328567976 1.0210630931232051e-05 0.001643078532548071
1.0 0.8615384615384616 0.020614406271904365 0.006247406271904364 1.0066595861198824e-05 0.0016430808652961094
1.0 0.8620689655172413 0.020623572571527003 0.006256572571527001 9.890038574577133e-06 0.001643083678804249
1.0 0.8625 0.02063102020994588 0.006264020209945879 9.748400218779027e-06 0.0016430858992297656
1.0 0.8627450980392157 0.020635255149403738 0.006268255149403736 9.668580569466432e-06 0.001643087136155211
1.0 0.863013698630137 0.020639896185332778 0.006272896185332777 9.581702612527062e-06 0.0016430884706710959
1.0 0.8636363636363636 0.02065065497558193 0.006283654975581927 9.382681386546744e-06 0.0016430914814316105
1.0 0.864406779661017 0.02066396674622604 0.00629696674622604 9.140982860585788e-06 0.00164309505088281
1.0 0.8648648648648649 0.02067188187694354 0.00630488187694354 8.999626023884683e-06 0.0016430970942331005
1.0 0.8653846153846154 0.020680862526854592 0.006313862526854591 8.841343077021741e-06 0.0016430993434508624
1.0 0.8656716417910447 0.020685821999499872 0.0063188219994998705 8.754883135047899e-06 0.0016431005547312145
1.0 0.8666666666666667 0.020703014887283305 0.006336014887283303 8.460326093323246e-06 0.0016431045893940835
1.0 0.8676470588235294 0.020719955010090163 0.006352955010090162 8.177832195923158e-06 0.0016431083250040136
1.0 0.8679245283018868 0.020724749396816948 0.006357749396816947 8.099253292691973e-06 0.0016431093407890905
1.0 0.868421052631579 0.02073332883883073 0.006366328838830728 7.960131457403802e-06 0.0016431111142818145
1.0 0.8688524590163934 0.020740783121481574 0.006373783121481572 7.840797420094755e-06 0.001643112610126769
1.0 0.8695652173913043 0.02075309891916488 0.006386098919164879 7.646744067854167e-06 0.0016431149924615322
1.0 0.8701298701298701 0.02076285561258133 0.006395855612581328 7.495729459304527e-06 0.0016431168034410381
1.0 0.8703703703703703 0.020767011247124486 0.006400011247124485 7.432130006346404e-06 0.0016431175548659398
1.0 0.8709677419354839 0.020777333321860044 0.006410333321860043 7.276003938020823e-06 0.001643119371152092
1.0 0.8714285714285714 0.02078529607921883 0.00641829607921883 7.157347123818081e-06 0.0016431207245955533
1.0 0.8717948717948718 0.020791625458898448 0.006424625458898447 7.064127085778818e-06 0.0016431217715570442
1.0 0.8723404255319149 0.020801052208077264 0.006434052208077263 6.927072820268212e-06 0.001643123284724534
1.0 0.8727272727272727 0.020807736639744844 0.006440736639744843 6.831170728398118e-06 0.0016431243250522405
1.0 0.873015873015873 0.02081272344299237 0.006445723442992369 6.760311380252459e-06 0.0016431250839297074
1.0 0.8732394366197183 0.020816586462486793 0.006449586462486792 6.7058212531021345e-06 0.0016431256618463451
1.0 0.8734177215189873 0.020819667100071538 0.006452667100071537 6.662616696944025e-06 0.001643126116570563
1.0 0.875 0.020847007825286378 0.006480007825286377 6.288745004698111e-06 0.0016431299222398725
1.0 0.8767123287671232 0.02087659585901971 0.0065095958590197095 5.903048924963325e-06 0.0016431336051469295
1.0 0.8769230769230769 0.020880237471551235 0.006513237471551234 5.8569027213753235e-06 0.0016431340292317811
1.0 0.8771929824561403 0.020884901293668805 0.006517901293668804 5.79822028649198e-06 0.001643134563410043
1.0 0.8775510204081632 0.020891088000834966 0.006524088000834965 5.7210952032820245e-06 0.001643135256777503
1.0 0.8780487804878049 0.020899689040808942 0.006532689040808941 5.615222553074523e-06 0.001643136192481092
1.0 0.8783783783783784 0.020905384329065035 0.006538384329065033 5.545974600358114e-06 0.001643136794412797
1.0 0.8787878787878788 0.020912460298698136 0.006545460298698135 5.460881683891417e-06 0.0016431375231577754
1.0 0.8793103448275862 0.020921488268464756 0.006554488268464755 5.353817212199371e-06 0.0016431384229664587
1.0 0.88 0.02093340520266339 0.00656640520266339 5.2150402580175295e-06 0.001643139560926597
1.0 0.8805970149253731 0.020943721367117592 0.0065767213671175904 5.097215469145009e-06 0.0016431405019403827
1.0 0.8809523809523809 0.020949861946493592 0.006582861946493591 5.028086805339501e-06 0.0016431410432849274
1.0 0.8813559322033898 0.020956835151452847 0.0065898351514528455 4.950486056463036e-06 0.0016431416415215677
1.0 0.881578947368421 0.02096068876679639 0.006593688766796387 4.90800929160843e-06 0.0016431419647377004
1.0 0.8823529411764706 0.020974063089988598 0.006607063089988596 4.762818964867118e-06 0.0016431430468692712
1.0 0.8831168831168831 0.0209872637369485 0.0066202637369485 4.62286308916894e-06 0.0016431440568126616
1.0 0.8833333333333333 0.020990981935245612 0.006623981935245611 2.1283936347590412e-05 0.0016432326831355311
1.0 0.8837209302325582 0.020997680118931793 0.006630680118931791 2.0978036330139924e-05 0.0016432306917128002
1.0 0.8840579710144928 0.021003504616217056 0.0066365046162170545 2.0714758835276657e-05 0.001643228998394913
1.0 0.8846153846153846 0.021013137418179725 0.006646137418179723 2.028485120197739e-05 0.0016432262744870854
1.0 0.8852459016393442 0.02102403350853814 0.006657033508538138 1.980676367130233e-05 0.0016432233053761593
1.0 0.8857142857142857 0.021032127727172927 0.006665127727172926 1.945718921032108e-05 0.0016432211745355462
1.0 0.8860759493670886 0.02103837768215852 0.00667137768215852 1.9190486378735604e-05 0.001643219571712387
1.0 0.8863636363636364 0.021043349230374306 0.0066763492303743045 1.8980326763310835e-05 0.0016432183226737223
1.0 0.8867924528301887 0.02105075964020217 0.00668375964020217 1.8670320660993403e-05 0.0016432165027440643
1.0 0.8870967741935484 0.021056018632821232 0.006689018632821231 1.8452661150453926e-05 0.0016432152410218042
1.0 0.8873239436619719 0.021059944355506153 0.006692944355506152 1.82914438818778e-05 0.0016432143150442665
1.0 0.8875 0.02106298678815082 0.00669598678815082 1.8167238454134314e-05 0.001643213606627191
1.0 0.8888888888888888 0.021086988129156777 0.006719988129156775 1.720972397918778e-05 0.0016432082912005196
1.0 0.8904109589041096 0.02111329083014975 0.0067462908301497496 1.6204982925039724e-05 0.0016432029927350396
1.0 0.890625 0.021116989636554676 0.006749989636554675 1.6067352932714745e-05 0.0016432022893318535
1.0 0.8909090909090909 0.02112189895742305 0.006754898957423049 1.5886055835401383e-05 0.0016432013710149104
1.0 0.8913043478260869 0.021128729309442082 0.006761729309442081 1.563641035345055e-05 0.0016432001218914729
1.0 0.8918918918918919 0.02113888251979331 0.006771882519793309 1.527084554915724e-05 0.0016431983250112866
1.0 0.8923076923076924 0.02114606785768055 0.006779067857680548 1.5016095121712573e-05 0.0016431970955415928
1.0 0.8928571428571429 0.0211555627549343 0.006788562754934297 1.4684436921581335e-05 0.0016431955229414578
1.0 0.8933333333333333 0.02116379165378843 0.00679679165378843 1.4401536764932227e-05 0.001643194206661064
1.0 0.8936170212765957 0.02116869397130988 0.006801693971309877 1.4234984641615685e-05 0.0016431934425685528
1.0 0.8939393939393939 0.021174264782064692 0.006807264782064691 1.4047505606183868e-05 0.0016431925921039329
1.0 0.8947368421052632 0.021188045188191073 0.006821045188191072 1.3591818184424152e-05 0.0016431905675948165
1.0 0.8955223880597015 0.02120161988919161 0.006834619889191609 1.315402763725509e-05 0.0016431886796930224
1.0 0.8958333333333334 0.02120699320110854 0.006839993201108539 1.2983736716133312e-05 0.0016431879605049286
1.0 0.8961038961038961 0.02121166867706676 0.0068446686770667585 1.283693289361418e-05 0.001643187347343297
1.0 0.896551724137931 0.021219407389405743 0.006852407389405742 1.2596730482223663e-05 0.001643186357750649
1.0 0.8970588235294118 0.021228170333565013 0.006861170333565012 1.2328888813933866e-05 0.0016431852743352881
1.0 0.8974358974358975 0.021234686362593513 0.006867686362593512 1.2132555574071623e-05 0.0016431844936327566
1.0 0.8979591836734694 0.02124372900638262 0.006876729006382618 1.1864052864479923e-05 0.0016431834444318614
1.0 0.8983050847457628 0.02124970634176096 0.006882706341760959 1.1689071758071171e-05 0.0016431827721904609
1.0 0.8985507246376812 0.021253951113597038 0.006886951113597037 1.1566009844456943e-05 0.0016431823048636484
1.0 0.8987341772151899 0.021257121258286275 0.006890121258286273 1.147474918014681e-05 0.0016431819612123212
1.0 0.9 0.02127899522595215 0.00691199522595215 1.085992567709854e-05 0.0016431797108396153
1.0 0.9014084507042254 0.02130333380679315 0.006936333806793149 1.0205716282714637e-05 0.0016431774408313838
1.0 0.9016393442622951 0.021307323732495068 0.006940323732495066 1.0101406751072855e-05 0.0016431770908199065
1.0 0.9019607843137255 0.021312878332435822 0.006945878332435821 9.957548843855568e-06 0.0016431766135021062
1.0 0.9024390243902439 0.02132114248804532 0.006954142488045319 9.74641701672523e-06 0.0016431759243265714
1.0 0.9027777777777778 0.021326996261211918 0.006959996261211916 9.598945920213767e-06 0.0016431754509780266
1.0 0.9032258064516129 0.021334717079890597 0.006967717079890596 2.302796235844696e-05 0.0016432649515620377
1.0 0.9038461538461539 0.02134543805027832 0.00697843805027832 2.23911938002388e-05 0.0016432593079714166
1.0 0.9041095890410958 0.021349990770755736 0.006982990770755735 2.2124870774414692e-05 0.0016432569925228465
1.0 0.9047619047619048 0.02136126412341022 0.00699426412341022 2.147576294493332e-05 0.00164325146025666
1.0 0.9054054054054054 0.021372385065583623 0.007005385065583621 2.0849712306680544e-05 0.0016432462740541653
1.0 0.9056603773584906 0.02137679145865621 0.007009791458656208 2.0605531727654146e-05 0.0016432442911232929
1.0 0.90625 0.021386981204912166 0.007019981204912165 2.0049194256002882e-05 0.0016432398568924991
1.0 0.9066666666666666 0.021394181928110653 0.007027181928110651 1.9662992866849493e-05 0.0016432368471587795
1.0 0.9069767441860465 0.021399540589789004 0.007032540589789003 1.9379280156000648e-05 0.0016432346719149637
1.0 0.9074074074074074 0.02140698315335533 0.007039983153355328 1.8990414389459348e-05 0.0016432317397385135
1.0 0.9076923076923077 0.02141190668163084 0.007044906681630839 1.873644756753387e-05 0.001643229855534684
1.0 0.9078947368421053 0.021415404971517896 0.007048404971517895 1.855757424675311e-05 0.001643228543069714
1.0 0.9090909090909091 0.02143607657835364 0.00706907657835364 1.752697296853758e-05 0.0016432212167383792
1.0 0.9102564102564102 0.021456217979980513 0.007089217979980512 1.6565293274256393e-05 0.0016432147432739745
1.0 0.9104477611940298 0.02145952476274717 0.00709252476274717 1.6411329920932963e-05 0.0016432137394899455
1.0 0.9107142857142857 0.021464130632193903 0.0070971306321939015 1.619870060737102e-05 0.0016432123680435496
1.0 0.9111111111111111 0.021470988246209202 0.007103988246209201 1.5886015990072012e-05 0.001643210382493018
1.0 0.9113924050632911 0.02147584932990436 0.007108849329904358 1.5667167516845485e-05 0.0016432090149492
1.0 0.9117647058823529 0.02148228310499469 0.00711528310499469 1.5381057048687386e-05 0.001643207254627084
1.0 0.9122807017543859 0.02149120006930165 0.007124200069301648 1.4991123474086594e-05 0.0016432049058033751
1.0 0.9125 0.02149498977153305 0.007127989771533047 1.4827703547586057e-05 0.0016432039386826748
1.0 0.9130434782608695 0.021504381623375708 0.007137381623375707 1.4428559144957709e-05 0.001643201619455749
1.0 0.9137931034482759 0.021517335859263943 0.007150335859263942 1.3891522675556835e-05 0.0016431985952130746
1.0 0.9142857142857143 0.02152584861722674 0.007158848617226737 1.3547008140275898e-05 0.0016431967133305938
1.0 0.9148936170212766 0.021536353696114466 0.0071693536961144645 1.313089227013264e-05 0.0016431945010794207
1.0 0.9152542372881356 0.021542585509169997 0.007175585509169996 1.2888697270286429e-05 0.0016431932441042117
1.0 0.9154929577464789 0.021546710788551603 0.007179710788551601 1.2730256814706533e-05 0.0016431924340191795
1.0 0.9166666666666666 0.021566993353405946 0.007199993353405945 1.1972762827563535e-05 0.0016431886947005
1.0 0.9178082191780822 0.021586720144051365 0.0072197201440513635 1.1269522680324354e-05 0.0016431854214868382
1.0 0.9180327868852459 0.021590600814704004 0.007223600814704002 1.113497918318073e-05 0.0016431848170604271
1.0 0.9183673469387755 0.021596382216490902 0.007229382216490901 1.093681686088862e-05 0.0016431839396013415
1.0 0.918918918918919 0.021605913702767 0.007238913702766997 1.061601282720314e-05 0.0016431825513633258
1.0 0.9193548387096774 0.021613446639740463 0.007246446639740462 1.0367602810740288e-05 0.0016431815038433222
1.0 0.92 0.0216245953681058 0.007257595368105798 1.0008138581987623e-05 0.0016431800304812405
1.0 0.9206349206349206 0.021635567112148157 0.007268567112148155 9.663760416244463e-06 0.001643178666121143
1.0 0.9210526315789473 0.021642785354301183 0.007275785354301182 9.442188448779383e-06 0.001643177812730634
1.0 0.9215686274509803 0.021651701995365622 0.007284701995365621 9.17387001349415e-06 0.0016431768049406205
1.0 0.921875 0.021656996245443507 0.007289996245443506 9.017339734831354e-06 0.0016431762300082944
1.0 0.922077922077922 0.02166050282445225 0.00729350282445225 8.914794433191062e-06 0.0016431758585549105
1.0 0.9230769230769231 0.021677765958052937 0.007310765958052936 8.42289605509994e-06 0.0016431741339524035
1.0 0.9240506329113924 0.02169459201336901 0.007327592013369008 7.963709268442628e-06 0.0016431726096435575
1.0 0.9242424242424242 0.021697906232356522 0.007330906232356521 7.875570176955099e-06 0.001643172326530891
1.0 0.9245283018867925 0.021702846292264332 0.007335846292264331 7.745581578681348e-06 0.0016431719145675531
1.0 0.925 0.021710997385118433 0.007343997385118432 7.534698856122518e-06 0.0016431712603723904
1.0 0.9253731343283582 0.021717445259430007 0.007350445259430006 7.371019148801819e-06 0.0016431707646811756
1.0 0.9259259259259259 0.021726997657864407 0.007359997657864405 7.13355273270973e-06 0.001643170064309557
1.0 0.9264705882352942 0.02173640957097111 0.007369409570971108 6.905354264927839e-06 0.0016431694122423976
1.0 0.926829268292683 0.021742607655487658 0.0073756076554876565 6.7581607721706055e-06 0.0016431690025600744
1.0 0.9272727272727272 0.02175027073695284 0.00738327073695284 6.579513392265828e-06 0.00164316851684449
1.0 0.927536231884058 0.021754824159716194 0.007387824159716193 6.475088763712817e-06 0.0016431682387805528
1.0 0.9285714285714286 0.02177271258950714 0.007405712589507139 6.077090645711763e-06 0.0016431672186139022
1.0 0.9295774647887324 0.021790097096032073 0.007423097096032071 5.708543202530476e-06 0.001643166330027094
1.0 0.9298245614035088 0.02179436697148889 0.007427366971488887 5.620704949946071e-06 0.001643166126217683
1.0 0.9302325581395349 0.02180141722823347 0.007434417228233469 5.477942719922199e-06 0.001643165801525286
1.0 0.9305555555555556 0.021806998679152804 0.007439998679152803 5.366909077828614e-06 0.0016431655546120846
1.0 0.9310344827586207 0.021815274619966036 0.007448274619966035 5.205460267665212e-06 0.0016431652043612907
1.0 0.9315068493150684 0.021823437187627845 0.007456437187627844 5.049899378918385e-06 0.001643164876731055
1.0 0.9318181818181818 0.021828817059634117 0.007461817059634116 4.949338408114679e-06 0.0016431646700850362
1.0 0.9322033898305084 0.021835473509181066 0.007468473509181065 4.827050648627326e-06 0.0016431644242429968
1.0 0.9324324324324325 0.02183943139695334 0.00747243139695334 4.755446829481313e-06 0.0016431642830731286
1.0 0.9333333333333333 0.021854999080966882 0.007487999080966881 4.481681382140172e-06 0.0016431637622813767
1.0 0.9342105263157895 0.02187015707778966 0.00750315707778966 4.226909413562177e-06 0.0016431633046477714
1.0 0.9344262295081968 0.02187388445246394 0.00750688445246394 4.166001029361258e-06 0.0016431631991061328
1.0 0.9347826086956522 0.02188004272235466 0.00751304272235466 4.0668489204256715e-06 0.0016431630304889733
1.0 0.935064935064935 0.021884921350623664 0.007517921350623662 3.989595045373855e-06 0.0016431629018562098
1.0 0.9354838709677419 0.021892160603708386 0.007525160603708385 3.877043731371587e-06 0.0016431627187562506
1.0 0.9358974358974359 0.021899307043866407 0.0075323070438664055 3.7683437845123728e-06 0.0016431625467706586
1.0 0.9361702127659575 0.02190402065229189 0.007537020652291889 3.6979405755114047e-06 0.0016431624379243373
1.0 0.9365079365079365 0.021909856547333267 0.007542856547333266 3.6121797787707445e-06 0.001643162308039034
1.0 0.9367088607594937 0.021913328534959222 0.007546328534959221 3.561888069166391e-06 0.0016431622332556833
1.0 0.9375 0.02192699948234321 0.007559999482343208 3.3690740882454097e-06 0.0016431619560248543
1.0 0.9384615384615385 0.021943614933682576 0.007576614933682575 3.1456471383260726e-06 0.0016431616536184254
1.0 0.9387755102040817 0.02194904038546632 0.00758204038546632 3.075218397879142e-06 0.0016431615624932301
1.0 0.9393939393939394 0.021959726879103456 0.007592726879103454 2.9400461789469183e-06 0.0016431613932462836
1.0 0.94 0.02197019964007299 0.007603199640072989 2.8120576499820446e-06 0.001643161239845725
1.0 0.9402985074626866 0.02197535786466546 0.00760835786466546 2.7506164569767543e-06 0.0016431611685752015
1.0 0.9411764705882353 0.02199052911003736 0.007623529110037358 2.5758773340561315e-06 0.001643160974297347
1.0 0.9420289855072463 0.022005260604636534 0.007638260604636533 2.414502989692502e-06 0.0016431608059555814
1.0 0.9423076923076923 0.022010076669284104 0.0076430766692841025 2.363471903037081e-06 0.001643160754937089
1.0 0.9428571428571428 0.0220195711955244 0.007652571195524399 2.265302567746266e-06 0.0016431606597917575
1.0 0.9433962264150944 0.022028886578285247 0.007661886578285246 2.1720666173337833e-06 0.0016431605730868426
1.0 0.9436619718309859 0.02203347866786974 0.0076664786678697396 2.127206803684266e-06 0.0016431605326387556
1.0 0.9444444444444444 0.02204699981870491 0.007679999818704909 1.9992530580672263e-06 0.0016431604218128354
1.0 0.9452054794520548 0.022060150524617274 0.0076931505246172725 1.8805733394033035e-06 0.0016431603250392968
1.0 0.9454545454545454 0.022064454391522974 0.007697454391522973 1.842936835004706e-06 0.0016431602955612856
1.0 0.9459459459459459 0.02207294580395035 0.0077059458039503495 1.7703844287696536e-06 0.0016431602403836087
1.0 0.9464285714285714 0.022081285583207003 0.007714285583207001 1.701289625759778e-06 0.0016431601898546102
1.0 0.9466666666666667 0.02208539987402763 0.007718399874027629 1.6679778821983867e-06 0.0016431601661974107
1.0 0.9473684210526315 0.022097526203857118 0.007730526203857117 1.5727136250210284e-06 0.0016431601010778924
1.0 0.948051948051948 0.022109337562728787 0.007742337562728786 1.4840101768391843e-06 0.0016431600438191008
1.0 0.9482758620689655 0.022113206800709547 0.007746206800709546 1.4558083374378662e-06 0.0016431600262987157
1.0 0.9487179487179487 0.022120846065072076 0.0077538460650720745 1.401341398613278e-06 0.0016431599933924334
1.0 0.9491525423728814 0.022128355849923263 0.007761355849923261 1.3493420687881987e-06 0.0016431599631248398
1.0 0.9493670886075949 0.022132063211906795 0.007765063211906793 1.3242271053318907e-06 0.0016431599489095403
1.0 0.95 0.022142999929183674 0.007775999929183673 1.2522324254285593e-06 0.0016431599096092058
1.0 0.9508196721311475 0.02215716387332687 0.007790163873326868 1.1635241727497279e-06 0.001643159864155133
1.0 0.9512195121951219 0.02216407311392798 0.00779707311392798 1.1220525427995604e-06 0.0016431598440292353
1.0 0.9516129032258065 0.022170870914901067 0.007803870914901066 1.0823714906842103e-06 0.0016431598254441195
1.0 0.9523809523809523 0.02218414281133908 0.007817142811339078 1.0080265515649536e-06 0.0016431597923946216
1.0 0.953125 0.022196999960207693 0.007829999960207692 9.398244621336735e-07 0.0016431597641084063
1.0 0.9534883720930233 0.02220327903264802 0.007836279032648018 9.078397315211053e-07 0.001643159751513481
1.0 0.9538461538461539 0.02220946150381703 0.007842461503817028 8.771749191740449e-07 0.0016431597398420459
1.0 0.9545454545454546 0.022221545424319655 0.007854545424319653 8.195510995638348e-07 0.0016431597189730468
1.0 0.9552238805970149 0.022233268630292017 0.007866268630292016 7.664859758488577e-07 0.0016431597009939028
1.0 0.9555555555555556 0.02223899997527469 0.007871999975274688 7.415295963089359e-07 0.001643159692947317
1.0 0.9558823529411765 0.02224464703567689 0.00787764703567689 7.175576023957749e-07 0.00164315968546302
1.0 0.9565217391304348 0.0222556956318596 0.007888695631859597 6.723907124286983e-07 0.0016431596720213578
1.0 0.9571428571428572 0.022266428553566836 0.007899428553566835 6.306482636236733e-07 0.0016431596603635726
1.0 0.9574468085106383 0.022271680834303493 0.007904680834303492 6.109672182261414e-07 0.0016431596551244462
1.0 0.9577464788732394 0.022276859139195887 0.007909859139195886 5.920280331485388e-07 0.0016431596502319808
1.0 0.9583333333333334 0.02228699998611639 0.00791999998611639 5.562590622120457e-07 0.0016431596414123657
1.0 0.958904109589041 0.022296863001426585 0.007929863001426583 5.230946539069443e-07 0.0016431596337201898
1.0 0.9591836734693877 0.022301693866005976 0.007934693866005975 5.074190133383803e-07 0.0016431596302452444
1.0 0.9594594594594594 0.022306459448593854 0.007939459448593852 4.923139957369511e-07 0.0016431596269954035
1.0 0.96 0.02231579999036399 0.007948799990363988 4.637190381040332e-07 0.0016431596211117863
1.0 0.9605263157894737 0.022324894728283102 0.0079578947282831 4.3712562850614244e-07 0.0016431596159499297
1.0 0.9607843137254902 0.02232935293310536 0.00796235293310536 4.2452656826635713e-07 0.0016431596136057846
1.0 0.961038961038961 0.02233375323913918 0.007966753239139177 4.1237218914683245e-07 0.0016431596114134413
1.0 0.9615384615384616 0.02234238460860107 0.007975384608601067 3.893080144461014e-07 0.001643159607421088
1.0 0.9620253164556962 0.022350797462301918 0.007983797462301916 3.678022663690782e-07 0.001643159603903856
1.0 0.9622641509433962 0.022354924522581796 0.007987924522581794 3.575922450022716e-07 0.0016431596023021903
1.0 0.9625 0.022358999994592108 0.007991999994592106 3.477284934907688e-07 0.0016431596007978697
1.0 0.9629629629629629 0.0223669999951613 0.007999999995161298 3.2897923594364627e-07 0.001643159598054059
1.0 0.9636363636363636 0.022378636359530742 0.008011636359530741 3.031142019805198e-07 0.0016431595945155968
1.0 0.9642857142857143 0.022389857139363367 0.008022857139363366 2.796876592644537e-07 0.0016431595915541335
1.0 0.9649122807017544 0.022400684207544704 0.008033684207544703 2.584378192750135e-07 0.0016431595890722041
1.0 0.9655172413793104 0.02241113792848297 0.008044137928482967 2.391282928888319e-07 0.0016431595869863859
1.0 0.9661016949152542 0.022421237285946333 0.008054237285946331 2.2155349764035373e-07 0.0016431595852279862
1.0 0.9666666666666667 0.02243099999811677 0.008063999998116769 2.0552998959802186e-07 0.0016431595837393615
1.0 0.9672131147540983 0.02244044262132695 0.008073442621326948 1.9089329966678324e-07 0.00164315958246869
1.0 0.967741935483871 0.022449580643757534 0.008082580643757532 1.7752111312775002e-07 0.0016431595814005526
1.0 0.9682539682539683 0.0224584285702124 0.0080914285702124 1.6526744854771636e-07 0.0016431595804805262
1.0 0.96875 0.022466999998943898 0.008099999998943896 1.5403713605554186e-07 0.0016431595797017438
1.0 0.9692307692307692 0.022475307691388564 0.008108307691388563 1.4372762174689338e-07 0.0016431595790335984
1.0 0.9696969696969697 0.022483363635562064 0.008116363635562063 1.3424619991613562e-07 0.0016431595784564717
1.0 0.9701492537313433 0.022491179103777174 0.008124179103777173 1.25514074218257e-07 0.00164315957795904
1.0 0.9705882352941176 0.02249876470526904 0.008131764705269037 1.1746853999968464e-07 0.0016431595775308532
1.0 0.9710144927536232 0.0225061304342446 0.0081391304342446 1.1003853089956882e-07 0.0016431595771566772
1.0 0.9714285714285714 0.022513285713812833 0.008146285713812831 1.0317997088721684e-07 0.001643159576835968
1.0 0.971830985915493 0.022520239436203283 0.008153239436203281 9.684131541745168e-08 0.0016431595765629683
1.0 0.9722222222222222 0.022526999999632626 0.008159999999632624 9.097155381106285e-08 0.001643159576322053
1.0 0.9726027397260274 0.022533575342141156 0.008166575342141155 8.552399146578086e-08 0.0016431595761077986
1.0 0.972972972972973 0.022539972972685646 0.008172972972685644 8.047591724935425e-08 0.0016431595759257686
1.0 0.9733333333333334 0.022546199999745282 0.008179199999745281 7.578270850039419e-08 0.001643159575764284
1.0 0.9736842105263158 0.02255226315766856 0.00818526315766856 7.142096597715409e-08 0.0016431595756227057
1.0 0.974025974025974 0.022558168830967774 0.008191168830967772 6.734563480984764e-08 0.0016431595754881957
1.0 0.9743589743589743 0.02256392307674384 0.008196923076743839 6.359388747032359e-08 0.0016431595753968837
1.0 0.9746835443037974 0.022569531645409868 0.008202531645409867 6.004683792522129e-08 0.0016431595752882762
1.0 0.975 0.022574999999857272 0.00820799999985727 5.6764855823184466e-08 0.001643159575206136
1.0 0.975609756097561 0.022585536585251476 0.008218536585251474 5.0826454887009495e-08 0.0016431595750661411
1.0 0.9761904761904762 0.02259557142847927 0.00822857142847927 4.563243027141618e-08 0.00164315957495955
1.0 0.9767441860465116 0.02260513953480927 0.008238139534809268 4.102314727238757e-08 0.0016431595748530167
1.0 0.9772727272727273 0.022614272727211997 0.008247272727211995 3.7058857131425254e-08 0.0016431595748065317
1.0 0.9777777777777777 0.022622999999950377 0.008255999999950376 3.350658666006939e-08 0.0016431595747487021
1.0 0.9782608695652174 0.02263134782604622 0.00826434782604622 3.0362758558214446e-08 0.0016431595747013264
1.0 0.9787234042553191 0.022639340425498432 0.008272340425498431 2.753314655105487e-08 0.0016431595746518723
1.0 0.9791666666666666 0.022646999999972196 0.008279999999972195 2.5091755649263213e-08 0.0016431595746414594
1.0 0.9795918367346939 0.022654346938752436 0.008287346938752434 2.2864870163036357e-08 0.0016431595746105878
1.0 0.98 0.022661399999980777 0.008294399999980776 2.0871809526360566e-08 0.0016431595745902568
1.0 0.9803921568627451 0.022668176470572204 0.008301176470572203 1.9063697653318495e-08 0.0016431595745619667
1.0 0.9807692307692307 0.022674692307678802 0.008307692307678801 1.7497962553106188e-08 0.0016431595745617276
1.0 0.9811320754716981 0.02268096226413957 0.008313962264139569 1.6060252078790714e-08 0.0016431595745480566
1.0 0.9814814814814815 0.022686999999990336 0.008319999999990335 1.4809932460812155e-08 0.0016431595745473927
1.0 0.9818181818181818 0.02269281818180997 0.008325818181809969 1.3651899261650674e-08 0.0016431595745409553
1.0 0.9821428571428571 0.022698428571421642 0.008331428571421641 1.2538313882272932e-08 0.0016431595745258782
1.0 0.9824561403508771 0.02270384210525724 0.008336842105257238 1.1594872547303077e-08 0.001643159574524509
1.0 0.9827586206896551 0.022709068965512145 0.008342068965512144 1.0755666962313556e-08 0.0016431595745336313
1.0 0.9830508474576272 0.02271411864406342 0.008347118644063418 9.976460265754047e-09 0.0016431595745233915
1.0 0.9833333333333333 0.022718999999996353 0.008351999999996352 9.101266174433783e-09 0.0016431595744827792
1.0 0.9836065573770492 0.022723721311472114 0.008356721311472113 8.655539851375439e-09 0.0016431595745195439
1.0 0.9838709677419355 0.022728290322577848 0.008361290322577847 7.970837302796398e-09 0.001643159574510195
1.0 0.9841269841269841 0.022732714285711865 0.008365714285711864 7.414111554664866e-09 0.0016431595745186654
1.0 0.984375 0.02273699999999789 0.00836999999999789 6.922552710081686e-09 0.0016431595745064298
1.0 0.9846153846153847 0.022741153846152034 0.008374153846152033 6.427137992271343e-09 0.0016431595745075556
1.0 0.9848484848484849 0.022745181818180207 0.008378181818180206 6.044635076889382e-09 0.0016431595745149622
1.0 0.9850746268656716 0.022749089552237475 0.008382089552237473 5.499930964325422e-09 0.001643159574491695
1.0 0.9852941176470589 0.02275288235294004 0.008385882352940039 5.079764926170797e-09 0.0016431595744853895
1.0 0.9855072463768116 0.022756565217390265 0.008389565217390264 4.872784376250661e-09 0.0016431595744934848
1.0 0.9857142857142858 0.02276014285714189 0.008393142857141888 4.702948470768555e-09 0.001643159574509296
1.0 0.9859154929577465 0.022763619718309064 0.008396619718309063 4.2678561945965885e-09 0.0016431595744988213
1.0 0.9861111111111112 0.022766999999999083 0.008399999999999082 4.574396345854853e-09 0.0016431595745872505
1.0 0.9863013698630136 0.022770287671232146 0.008403287671232145 4.086161212712583e-09 0.0016431595745202614
1.0 0.9864864864864865 0.02277348648648588 0.008406486486485877 3.725290298461914e-09 0.0016431595745061412
1.0 0.9866666666666667 0.0227765999999997 0.008409599999999698 2.613517493084498e-09 0.001643159574394849
1.0 0.9868421052631579 0.022779631578946778 0.008412631578946776 3.6813757151462828e-09 0.0016431595745614637
1.0 0.987012987012987 0.022782584415584037 0.008415584415584036 2.9266358097029233e-09 0.001643159574488767
1.0 0.9871794871794872 0.022785461538461168 0.008418461538461167 2.908053807168453e-09 0.0016431595745004955
1.0 0.9873417721518988 0.022788265822784665 0.008421265822784664 1.8333103214418076e-09 0.00164315957441146
1.0 0.9875 0.022790999999999634 0.008423999999999633 2.8705289601203874e-09 0.0016431595745221668


==> data/gateset_landscape_2d.dat <==
strength0 strength1 strength2 average_cost average_overshot sigma_cost sigma_overshot
1.0 0.5 0.25 0.015637353990548795 0.0012703539905487941 0.0022431307407061647 0.0008885265513111075
1.0 0.6 0.3 0.015334438510599267 0.0009674385105992653 0.0018855202859253413 0.0006428655257895814
1.0 0.5 0.3 0.015495649131417483 0.0011286491314174817 0.0022307274323707382 0.0008272737954105189
1.0 0.4 0.2 0.016388479134400707 0.0020214791344007055 0.0024347569965210663 0.0011176797979125493
1.0 0.5 0.2 0.015738107077038592 0.0013711070770385907 0.0022301193871460765 0.0009105019821987226
1.0 0.6129032258064516 0.36774193548387096 0.0151577129699164 0.0007907129699163979 0.0018076138318079947 0.0005475999819219661
1.0 0.6379310344827587 0.6379310344827587 0.016938861528809693 0.002571861528809692 0.0007123029200156987 0.0014090513903695367
1.0 0.6262626262626263 0.3349776838148931 0.015271604971511171 0.00090460497151117 0.0018089238644004018 0.0005822631290419766
1.0 0.6161616161616161 0.3999645578592947 0.015109902078418282 0.0007429020784182807 0.0017484491739532067 0.0005436415255610996
1.0 0.625 0.4363207547169811 0.015109986052762486 0.0007429860527624847 0.0016263968008894613 0.0005881901724994571
1.0 0.603448275862069 0.39272030651340994 0.01511659635583389 0.0007495963558338883 0.00180003856266868 0.0005564273320493742
1.0 0.6190476190476191 0.41718426501035194 0.015101827250153797 0.0007348272501537956 0.0017009182420388805 0.0005579186220313895
1.0 0.6075949367088608 0.41396578105438864 0.015103849066110646 0.0007368490661106442 0.0017422663205947295 0.0005659395149548401
1.0 0.6170212765957447 0.41739674593241555 0.015101764670578628 0.0007347646705786262 0.0017058032797460016 0.0005598986972470568
1.0 0.6172839506172839 0.41708375041708373 0.015101769354399303 0.0007347693543993013 0.00170592548789597 0.0005592832181633247
1.0 0.6164383561643836 0.41651240281377266 0.015101873615963463 0.0007348736159634613 0.0017098248218162387 0.000559373803968267
1.0 0.6179775280898876 0.418227215980025 0.015101684707234605 0.0007346847072346036 0.001700886961012932 0.0005600853118004645
1.0 0.62 0.4196923076923077 0.015101718575696853 0.0007347185756968518 0.0016913389586922217 0.0005602855078388146
1.0 0.6172839506172839 0.41816009557945044 0.015101730179136205 0.0007347301791362035 0.0017030037606494109 0.0005604630542072128
1.0 0.6185567010309279 0.4186191815057794 0.015101668148065244 0.0007346681480652432 0.0016982201240819527 0.0005600787765995145
1.0 0.6185567010309279 0.4184354154032747 0.015101671933092508 0.000734671933092507 0.0016987270608100602 0.0005598550090482308
1.0 0.6185567010309279 0.41871530531324347 0.015101667406344341 0.0007346674063443397 0.001697955400080088 0.0005602136315857076
1.0 0.5 0.3333333333333333 0.015448974523296057 0.0010819745232960552 0.0022422967297845778 0.0008532811346104065
1.0 0.6666666666666666 0.5 0.015308984751317981 0.0009419847513179799 0.0012356618410138288 0.0008355174869439957
1.0 0.3333333333333333 0.3333333333333333 0.017721188336460292 0.003354188336460291 0.002598025490035479 0.0015370959574737598
1.0 0.6666666666666666 0.3333333333333333 0.015395008346013404 0.0010280083460134024 0.001758099719420625 0.0006289257926438248
1.0 0.6666666666666666 0.6666666666666666 0.017340956753158596 0.0029739567531585943 0.0004893693771523364 0.0015009991761294802
1.0 0.75 0.5 0.015433637387416245 0.0010666373874162437 0.0012706801383110854 0.0008000880992022518
1.0 0.5 0.4 0.015390672944674517 0.0010236729446745155 0.0021408740266486755 0.0008210966734392367
1.0 0.3333333333333333 0.25 0.017032235582924875 0.0026652355829248735 0.002499165837878472 0.0012941310431429354
1.0 0.6666666666666666 0.25 0.015613601102191906 0.0012466011021919042 0.001682022232730378 0.00075432043641333
1.0 0.75 0.3333333333333333 0.015607323445464852 0.0012403234454648505 0.0017255045198476136 0.0007618366168732703
1.0 0.75 0.6666666666666666 0.017286377240733477 0.0029193772407334756 0.00024201478140668274 0.0015648122690023066
1.0 0.6 0.5 0.015317326903793392 0.0009503269037933904 0.001391201757606155 0.000893917858828011
1.0 0.8 0.5 0.01550806745364794 0.0011410674536479395 0.00130769482749329 0.0008076997197312903
1.0 0.5 0.16666666666666666 0.015819083327933768 0.0014520833279337668 0.0022122514843408553 0.0009269884230587121
1.0 0.3333333333333333 0.2 0.01707809226128784 0.0027110922612878403 0.00248280566910726 0.0012912803135041568
1.0 0.6666666666666666 0.2 0.015830474031431743 0.001463474031431742 0.0016439366310240678 0.0009165486824794874
1.0 0.6666666666666666 0.4 0.015198141267846934 0.0008311412678469327 0.0016721153924104627 0.0005283746885656383
1.0 0.6666666666666666 0.6 0.016288438598699388 0.0019214385986993862 0.0006476443400594046 0.0013775368616323325
1.0 0.75 0.25 0.01608810467659636 0.0017211046765963599 0.0017763839597629634 0.0010649337470892252
1.0 0.4 0.3333333333333333 0.016338526796728755 0.0019715267967287536 0.0024997719967346033 0.0011765514098484979
1.0 0.6 0.3333333333333333 0.015230234502237918 0.0008632345022379171 0.0018738925466643345 0.000593507412372439
1.0 0.8 0.3333333333333333 0.01588313980537098 0.001516139805370978 0.0018345181017984272 0.0009105557138875168
1.0 0.8 0.6666666666666666 0.01729139640958298 0.002924396409582978 0.0002444342495678624 0.0015562836820797589
1.0 0.8333333333333334 0.5 0.01558917261352803 0.0012221726135280293 0.001387839560307538 0.0008281610434089137
1.0 0.5 0.14285714285714285 0.015857554016453414 0.0014905540164534131 0.0021800120849214994 0.0009200778493876927
1.0 0.5 0.2857142857142857 0.01552772891394545 0.0011607289139454486 0.0022307734812116215 0.0008319754899906284
1.0 0.5 0.42857142857142855 0.015480149363769177 0.0011131493637691753 0.0020867374214174257 0.0008766357686253771
1.0 0.3333333333333333 0.16666666666666666 0.01718215068363495 0.0028151506836349496 0.0025042335524128765 0.0013420335940563498
1.0 0.6666666666666666 0.16666666666666666 0.016001377680423787 0.0016343776804237861 0.0016203155634895243 0.0010332632852923505
1.0 0.25 0.2 0.017948453422554363 0.0035814534225543614 0.0022709509769339754 0.001341613965285864
1.0 0.75 0.2 0.01641271584627765 0.0020457158462776487 0.0017563615140535607 0.0012368866525099634
1.0 0.75 0.4 0.015393861565454796 0.0010268615654547945 0.0016601513551101272 0.0006529488229566968
1.0 0.75 0.6 0.016292164239736572 0.001925164239736571 0.0005524423639621022 0.001358914021741937
1.0 0.4 0.25 0.016291491458077463 0.0019244914580774618 0.002445897088107871 0.0010994220682640247
1.0 0.6 0.25 0.015493160634582377 0.0011261606345823755 0.0018558957482801687 0.0006889299951185662
1.0 0.8 0.25 0.01652287703950232 0.0021558770395023186 0.0019294347018131612 0.00127857243322628
1.0 0.8 0.75 0.018689935381288176 0.004322935381288175 5.946010876339836e-05 0.001635090268621176
1.0 0.8333333333333334 0.3333333333333333 0.01610995200396605 0.0017429520039660487 0.001935118932869646 0.0010147301412040321
1.0 0.8333333333333334 0.6666666666666666 0.01729680400351931 0.0029298040035193075 0.0002664608960702518 0.0015481711583728713
1.0 0.5714285714285714 0.5 0.015415981037827048 0.0010489810378270462 0.0015462254803991487 0.0009359062342851808
1.0 0.7142857142857143 0.5 0.015366933036809952 0.0009999330368099506 0.0012261050584193732 0.0008108097685631388
1.0 0.8571428571428571 0.5 0.015659592195933044 0.0012925921959330428 0.0014644618811531114 0.000853730888152049
1.0 0.5 0.125 0.01588887319586471 0.0015218731958647098 0.00215745417251382 0.0009211896761811959
1.0 0.5 0.375 0.015383950117337657 0.001016950117337656 0.00218719230092385 0.0008202156078892568
1.0 0.3333333333333333 0.14285714285714285 0.017190017431331278 0.002823017431331277 0.002488276323224351 0.001318319553988522
1.0 0.3333333333333333 0.2857142857142857 0.01709581498915963 0.0027288149891596288 0.0025156599865727687 0.0013051087151723724
1.0 0.6666666666666666 0.14285714285714285 0.01606724176968668 0.0017002417696866771 0.0015773689964827886 0.001024807291684118
1.0 0.6666666666666666 0.2857142857142857 0.015496259088214226 0.0011292590882142246 0.0017113390902896354 0.000674789738989203
1.0 0.6666666666666666 0.42857142857142855 0.015158175278529194 0.0007911752785291926 0.001585558070226083 0.0005483111341875587
1.0 0.6666666666666666 0.5714285714285714 0.0159163456099512 0.0015493456099511978 0.000783300485712273 0.0012534197926052616
1.0 0.25 0.16666666666666666 0.017945183434948428 0.0035781834349484266 0.002244779894242755 0.001332397118463384
1.0 0.75 0.16666666666666666 0.016544638925790014 0.002177638925790013 0.0016905328134966702 0.0012323985335532493
1.0 0.6 0.2 0.015655903172031874 0.0012889031720318724 0.0018013334896916497 0.0007642126468199434
1.0 0.6 0.4 0.015115752734447954 0.0007487527344479522 0.0018012738660939298 0.000568213586615307
1.0 0.6 0.6 0.01651496620810003 0.002147966208100028 0.0010858819131170576 0.001262917699897129
1.0 0.8 0.2 0.016783016791628295 0.002416016791628294 0.001832675564584338 0.0013122654846178105
1.0 0.8 0.4 0.015584532448020482 0.0012175324480204804 0.0017408561780192847 0.0007739707884778562
1.0 0.8 0.6 0.0163201860339047 0.0019531860339046976 0.0006023558552317234 0.0013327843878856965
1.0 0.8333333333333334 0.25 0.016858941506097815 0.002491941506097814 0.0020501451203876766 0.001407691803374265
1.0 0.8333333333333334 0.75 0.01869012531346382 0.004323125313463818 5.8851886176088656e-05 0.001634564329126969
1.0 0.42857142857142855 0.3333333333333333 0.01596079599723074 0.0015937959972307375 0.002404016311465887 0.0010240615918410587
1.0 0.5714285714285714 0.3333333333333333 0.015235461958533009 0.0008684619585330074 0.0019790484486855945 0.00064479351408338
1.0 0.7142857142857143 0.3333333333333333 0.015467644845501609 0.0011006448455016075 0.0016931653600120288 0.0006730558072199121
1.0 0.7142857142857143 0.6666666666666666 0.017290374368559524 0.0029233743685595226 0.00029320661108301656 0.0015611291064452422
1.0 0.8571428571428571 0.3333333333333333 0.016292145177780114 0.0019251451777801132 0.0020182082250579797 0.0010924059441060911
1.0 0.8571428571428571 0.6666666666666666 0.01730007473933775 0.002933074739337748 0.00027714040851560713 0.0015435667325565566
1.0 0.625 0.5 0.015290299821270722 0.0009232998212707205 0.0013018639289686246 0.0008680180392530452
1.0 0.875 0.5 0.015719248784071122 0.0013522487840711209 0.0015320390594384648 0.0008802006857303931
1.0 0.5 0.1111111111111111 0.015914778911184136 0.0015477789111841347 0.002140843892509997 0.000926015899353814
1.0 0.5 0.2222222222222222 0.01568893158190195 0.0013219315819019486 0.00223724469332509 0.0009009797032655779
1.0 0.5 0.4444444444444444 0.015569965484831406 0.0012029654848314045 0.002057013517493147 0.0009214163023326731
1.0 0.3333333333333333 0.125 0.01720905437479697 0.002842054374796968 0.002483197836781944 0.001311586609685856
1.0 0.6666666666666666 0.125 0.016139814214894257 0.0017728142148942562 0.0015463474131556401 0.001038474087383728
1.0 0.6666666666666666 0.375 0.015260165903228175 0.0008931659032281741 0.001721711336729173 0.0005491322360043468
1.0 0.6666666666666666 0.625 0.016659396720065646 0.0022923967200656446 0.000565529017901494 0.0014510443507905653
1.0 0.25 0.14285714285714285 0.017964900338328968 0.0035979003383289666 0.002243665144301657 0.0013353237952227859
1.0 0.75 0.14285714285714285 0.016680913718021228 0.0023139137180212266 0.0016584262437937239 0.0012638938975795132
1.0 0.75 0.2857142857142857 0.015852600146308803 0.001485600146308802 0.0017595421215084045 0.0009117673087725319
1.0 0.75 0.42857142857142855 0.015339090232684741 0.0009720902326847396 0.001587052266089827 0.0006170914767748713
1.0 0.75 0.5714285714285714 0.01595019757588953 0.0015831975758895285 0.0007438871572865655 0.0012134951289401168
1.0 0.75 0.7142857142857143 0.01808137627219508 0.0037143762721950774 0.00014305231008413286 0.0016165661926011566
1.0 0.2 0.16666666666666666 0.018635401950950047 0.004268401950950046 0.002133641518557082 0.0014731882405044298
1.0 0.4 0.16666666666666666 0.01642338718987343 0.0020563871898734293 0.0024161694390011836 0.0010991511968354104
1.0 0.6 0.16666666666666666 0.015733540078166245 0.0013665400781662437 0.0017488467005550208 0.0008252918909801597
1.0 0.8 0.16666666666666666 0.016979522655248318 0.0026125226552483165 0.0017715462788138227 0.0013443955946393035
1.0 0.8333333333333334 0.2 0.017067521473217467 0.002700521473217466 0.0018932485554077486 0.0013572090627584764
1.0 0.8333333333333334 0.4 0.01574111645292758 0.001374116452927579 0.0018148116436959585 0.0008483174173666867
1.0 0.8333333333333334 0.6 0.016336579405056482 0.0019695794050564805 0.0006290043882215596 0.0013199590231832501
1.0 0.8333333333333334 0.8 0.019551348131615656 0.005184348131615654 2.698369447454494e-05 0.0016420348119708548
1.0 0.2857142857142857 0.25 0.0175864380143784 0.0032194380143783993 0.002377645264827089 0.0012957425582813484
1.0 0.42857142857142855 0.25 0.01604414289329605 0.0016771428932960478 0.0024015363438134435 0.0010285993495655424
1.0 0.5714285714285714 0.25 0.015468669133802397 0.0011016691338023958 0.001983203174220371 0.0007337024970923632
1.0 0.7142857142857143 0.25 0.015839326940957955 0.0014723269409579534 0.0017004739768268808 0.0009163591536220467
1.0 0.8571428571428571 0.25 0.017022701227727973 0.002655701227727972 0.002083360480500944 0.0014106123247741816
1.0 0.8571428571428571 0.75 0.018690476942891505 0.004323476942891504 6.101490273338263e-05 0.0016337102539761936
1.0 0.375 0.3333333333333333 0.016781200108892187 0.0024142001088921852 0.0025827566130495715 0.001342287423923401
1.0 0.625 0.3333333333333333 0.015273693911369016 0.0009066939113690151 0.001811871565583955 0.0005841940737423592
1.0 0.875 0.3333333333333333 0.016439025064775577 0.0020720250647755754 0.0020844305684832544 0.001151755924769827
1.0 0.875 0.6666666666666666 0.017303327713382274 0.0029363277133822724 0.00029160825728356403 0.0015391914626198253
1.0 0.5555555555555556 0.5 0.01551421895989666 0.0011472189598966589 0.001650465232056832 0.0009676491628406938
1.0 0.7777777777777778 0.5 0.015467095761047843 0.0011000957610478417 0.0012770630282701767 0.0008019128986150308
1.0 0.8888888888888888 0.5 0.01576968880675422 0.0014026888067542181 0.0015900510779283997 0.0009056010632824022
1.0 0.5 0.1 0.015936599212877448 0.0015695992128774462 0.00212799652881395 0.0009324221431449844
1.0 0.3333333333333333 0.1111111111111111 0.01723210811760959 0.0028651081176095904 0.0024836148658202504 0.0013136635780854739
1.0 0.3333333333333333 0.2222222222222222 0.017067411621986193 0.0027004116219861915 0.002490238069710552 0.001301189351120865
1.0 0.6666666666666666 0.1111111111111111 0.016210029066678594 0.0018430290666785927 0.001521796943194388 0.0010594215506659673
1.0 0.6666666666666666 0.2222222222222222 0.015727698552574113 0.001360698552574112 0.0016608298536481955 0.0008401095463821701
1.0 0.6666666666666666 0.4444444444444444 0.015156063253700797 0.000789063253700796 0.0015230406385166036 0.0005847040532801901
1.0 0.6666666666666666 0.5555555555555556 0.015738875746633803 0.0013718757466338015 0.0008749840592158611 0.0011686100245123874
1.0 0.25 0.125 0.018009609418817407 0.003642609418817406 0.0022496598262503075 0.0013493163415443446
1.0 0.75 0.125 0.0168069339750469 0.002439933975046899 0.0016444469141216624 0.001300242711040008
1.0 0.75 0.375 0.01546019015749836 0.001093190157498359 0.0016932755135537739 0.0006903499391786996
1.0 0.75 0.625 0.016640180222259247 0.0022731802222592454 0.0004148120376952497 0.0014576783393292435
1.0 0.2 0.14285714285714285 0.018583313209159458 0.004216313209159456 0.0021132633028570214 0.0014605813911607482
1.0 0.4 0.14285714285714285 0.01645912968392913 0.00209212968392913 0.002409054369259803 0.0010977032045022465
1.0 0.4 0.2857142857142857 0.016254347375704456 0.0018873473757044547 0.002454982068861189 0.0011021943672437414
1.0 0.6 0.14285714285714285 0.01580507206548185 0.0014380720654818477 0.0017111781745533662 0.0008786862817504724
1.0 0.6 0.2857142857142857 0.015379964823060265 0.001012964823060264 0.001879836481772821 0.0006573615724684942
1.0 0.6 0.42857142857142855 0.01510041184502098 0.0007334118450209783 0.001719018001746021 0.0006058598637933408
1.0 0.6 0.5714285714285714 0.016080422125009815 0.0017134221250098142 0.0011633866337235185 0.0012282518926628849
1.0 0.8 0.14285714285714285 0.01715973935317338 0.0027927393531733784 0.0017485696474815004 0.0013925847297529604
1.0 0.8 0.2857142857142857 0.01621538388224359 0.0018483838822435893 0.0018991958702444362 0.0011020299293802024
1.0 0.8 0.42857142857142855 0.015508949195841493 0.001141949195841492 0.0016797284759339204 0.0007456545895635549
1.0 0.8 0.5714285714285714 0.01599054535772536 0.0016235453577253603 0.0007954286110985849 0.0011866579698053966
1.0 0.8 0.7142857142857143 0.01808019914705832 0.0037131991470583173 0.00011061173663936026 0.0016181643039946453
1.0 0.16666666666666666 0.16666666666666666 0.019248060603394533 0.004881060603394532 0.0020634988606227397 0.0015646595249351484
1.0 0.8333333333333334 0.16666666666666666 0.017307784372657287 0.0029407843726572853 0.0018345442448682693 0.0014088250049281391
1.0 0.2857142857142857 0.2 0.017537960396039668 0.003170960396039667 0.002363121841565304 0.0012990879601353542
1.0 0.42857142857142855 0.2 0.016149832732250794 0.0017828327322507928 0.002383214045115668 0.0010424259418893842
1.0 0.42857142857142855 0.4 0.01625949751604375 0.0018924975160437493 0.0023457334634694373 0.001116330878607764
1.0 0.5714285714285714 0.2 0.015622805181425793 0.0012558051814257915 0.0019436480949992787 0.0007817402852907198
1.0 0.5714285714285714 0.4 0.015126179861946329 0.0007591798619463273 0.0018913987116450854 0.0006229905908027312
1.0 0.7142857142857143 0.2 0.016152024523945114 0.0017850245239451126 0.0016967598769195055 0.0011274399866741426
1.0 0.7142857142857143 0.4 0.015307997966032197 0.0009409979660321959 0.001652597327794008 0.000577201711264483
1.0 0.7142857142857143 0.6 0.016280065134091037 0.0019130651340910354 0.0005551164711519626 0.0013731574458131464
1.0 0.8571428571428571 0.2 0.017285714100800764 0.002918714100800763 0.0019370621032190817 0.001388083377815398
1.0 0.8571428571428571 0.4 0.015867499215211807 0.0015004992152118056 0.001877146929568228 0.0009020422936094206
1.0 0.8571428571428571 0.6 0.016353004650580802 0.0019860046505808006 0.0006661100413655076 0.0013085544603905876
1.0 0.8571428571428571 0.8 0.019551363676527874 0.005184363676527873 1.9629146135687283e-05 0.0016419767184778233
1.0 0.375 0.25 0.01656413120670654 0.0021971312067065388 0.002485766244863926 0.0011896169747362393
1.0 0.625 0.25 0.015548560607836184 0.0011815606078361823 0.0017743445729094271 0.000695239926481772
1.0 0.875 0.25 0.017152289511346654 0.0027852895113466523 0.0021069064545122893 0.0014120671712479697
1.0 0.875 0.75 0.01869080369006215 0.004323803690062147 6.373768138151488e-05 0.001632936058886277
1.0 0.4444444444444444 0.3333333333333333 0.015808776777552633 0.0014417767775526322 0.002360057196991854 0.0009718512323157896
1.0 0.5555555555555556 0.3333333333333333 0.015273480487842907 0.0009064804878429061 0.0020507981648161962 0.0006922651008073415
1.0 0.7777777777777778 0.3333333333333333 0.015753296866740527 0.0013862968667405252 0.0017844012709521385 0.0008467034825141512
1.0 0.7777777777777778 0.6666666666666666 0.017288697694410736 0.0029216976944107347 0.00023870520827711628 0.0015605940952364962
1.0 0.8888888888888888 0.3333333333333333 0.016559288168105923 0.002192288168105922 0.002137733865287494 0.0011983242378979001
1.0 0.8888888888888888 0.6666666666666666 0.01730622101504424 0.002939221015044239 0.0003059288022601162 0.0015354518948789636
1.0 0.7 0.5 0.015343177298339726 0.0009761772983397244 0.0012157524003566572 0.0008176409450478937
1.0 0.9 0.5 0.0158126921030553 0.0014456921030552988 0.0016397000928123741 0.0009291184039804281
1.0 0.5 0.09090909090909091 0.015955248626914883 0.0015882486269148816 0.00211770516052881 0.0009393531375127223
1.0 0.5 0.18181818181818182 0.015782706162613645 0.001415706162613644 0.0022222049190152937 0.0009202547486918089
1.0 0.5 0.2727272727272727 0.01556285367883169 0.001195853678831689 0.002233593736439815 0.0008453322531684419
1.0 0.5 0.36363636363636365 0.015387480981898446 0.0010204809818984452 0.0022004712509500492 0.0008150626638344902
1.0 0.5 0.45454545454545453 0.015646141790911703 0.0012791417909117017 0.002040999432366624 0.0009548695297984463
1.0 0.3333333333333333 0.1 0.01725597909309693 0.0028889790930969293 0.002486740607416678 0.0013201160440527492
1.0 0.3333333333333333 0.3 0.017204351557011305 0.0028373515570113035 0.002528322271074673 0.0013503049094377743
1.0 0.6666666666666666 0.1 0.016275538324617363 0.001908538324617362 0.0015008223651608896 0.0010827265705119226
1.0 0.6666666666666666 0.3 0.01545921447044895 0.0010922144704489482 0.0017242345263276805 0.0006540960093135329
1.0 0.25 0.1111111111111111 0.01802340460528841 0.003656404605288408 0.0022500725526607927 0.0013502289949103325
1.0 0.25 0.2222222222222222 0.018024873315066102 0.0036578733150661007 0.002283948936320901 0.001353706812348995
1.0 0.75 0.1111111111111111 0.01692142603681815 0.0025544260368181478 0.0016390226515463834 0.001335740908728139
1.0 0.75 0.2222222222222222 0.016291264067901358 0.0019242640679013566 0.0017795870459645833 0.0011928798481804115
1.0 0.75 0.4444444444444444 0.01532822962437276 0.0009612296243727593 0.0015343450866935789 0.0006232926833019267
1.0 0.75 0.5555555555555556 0.01579137646234187 0.0014243764623418677 0.0008610512218838049 0.0011216134055965965
1.0 0.2 0.125 0.01857728762306333 0.00421028762306333 0.0021083664797616804 0.0014582925302533826
1.0 0.4 0.125 0.01648902670164579 0.002122026701645789 0.0024027975839497205 0.0010973431542299393
1.0 0.4 0.375 0.016589455702716596 0.002222455702716595 0.0024534195675207007 0.0012255438579678102
1.0 0.6 0.125 0.015849058898194733 0.0014820588981947318 0.0016810832451994654 0.0008966547051393686
1.0 0.6 0.375 0.015138005971827502 0.0007710059718275004 0.0018358732378640507 0.0005591903022505747
1.0 0.8 0.125 0.017314311246599545 0.002947311246599544 0.0017450885596051336 0.0014375280271389007
1.0 0.8 0.375 0.01567491646717726 0.001307916467177258 0.0017761496198948612 0.0008079313138012924
1.0 0.8 0.625 0.016656279867318963 0.0022892798673189614 0.00044475016838238946 0.0014386119901482312
1.0 0.16666666666666666 0.14285714285714285 0.019089223165731556 0.004722223165731555 0.0020821134622133987 0.0015524604706279258
1.0 0.8333333333333334 0.14285714285714285 0.017508006682626785 0.0031410066826267832 0.0018143183228251706 0.0014637890392526975
1.0 0.8333333333333334 0.2857142857142857 0.016510224189055615 0.002143224189055614 0.0020227445753859944 0.0012343345862824411
1.0 0.8333333333333334 0.42857142857142855 0.015644145141048643 0.0012771451410486419 0.0017553923672817356 0.0008189139882637482
1.0 0.8333333333333334 0.5714285714285714 0.016019973476816173 0.001652973476816172 0.0008394147354452185 0.0011720973169804122
1.0 0.8333333333333334 0.7142857142857143 0.018081456307055117 0.0037144563070551154 0.00011722015231556804 0.0016155598189763526
1.0 0.2857142857142857 0.16666666666666666 0.017574864357406787 0.003207864357406786 0.0023534695606951504 0.0013032570056886908
1.0 0.42857142857142855 0.16666666666666666 0.01618941419406507 0.0018224141940650675 0.0023625193111021956 0.0010238067800049074
1.0 0.5714285714285714 0.16666666666666666 0.01572465503979718 0.0013576550397971787 0.0019035123075405646 0.0008273857133781304
1.0 0.7142857142857143 0.16666666666666666 0.016282307895012307 0.0019153078950123054 0.0016470373510223777 0.0011447236216034324
1.0 0.8571428571428571 0.16666666666666666 0.017549363689379538 0.0031823636893795366 0.0018797959101895575 0.00145066941949531
1.0 0.8571428571428571 0.8333333333333334 0.02012704691678769 0.005760046916787689 2.049625753858923e-05 0.001642992277301442
1.0 0.375 0.2 0.016617371774613154 0.0022503717746131524 0.002470066498401971 0.0011818274813218043
1.0 0.625 0.2 0.015673544748856925 0.0013065447488569241 0.0017040329470398286 0.0007879914153979147
1.0 0.625 0.4 0.01511592448390873 0.0007489244839087288 0.001726594730034219 0.0005354738719313681
1.0 0.625 0.6 0.01637918246116863 0.002012182461168629 0.0008866074268458044 0.0013334413280975466
1.0 0.875 0.2 0.017454115190390817 0.0030871151903908156 0.001968503613534614 0.001411535885052528
1.0 0.875 0.4 0.01596959780937687 0.0016025978093768684 0.0019283911949040686 0.0009427819182503393
1.0 0.875 0.6 0.016367322001341836 0.002000322001341835 0.000701179688952486 0.0012996479864849817
1.0 0.875 0.8 0.019551393378507566 0.0051843933785075645 2.1963311363551854e-05 0.001641887395768398
1.0 0.4444444444444444 0.25 0.015926080365590244 0.001559080365590243 0.002370726995108255 0.0009912180177288525
1.0 0.5555555555555556 0.25 0.015479963737737884 0.0011129637377378827 0.002064862288005132 0.0007802308065779666
1.0 0.7777777777777778 0.25 0.01631551239885611 0.0019485123988561073 0.0018527671191551221 0.0011835835122021993
1.0 0.7777777777777778 0.75 0.018690543862531456 0.004323543862531455 7.541498979711892e-05 0.0016338030250786807
1.0 0.8888888888888888 0.25 0.017257471122158814 0.002890471122158813 0.0021245418740531126 0.0014130920507975646
1.0 0.8888888888888888 0.75 0.018690980338760158 0.004323980338760157 6.824893139647519e-05 0.0016325356924012182
1.0 0.7 0.3333333333333333 0.015430157983143823 0.001063157983143822 0.0016978947975348892 0.0006485836963907414
1.0 0.7 0.6666666666666666 0.017297439309867567 0.0029304393098675656 0.0003367919700593186 0.0015527557589304264
1.0 0.9 0.3333333333333333 0.01665939113402533 0.0022923911340253303 0.0021812834974396984 0.0012356304957268976
1.0 0.9 0.6666666666666666 0.017308763543310172 0.002941763543310171 0.00031841665912471626 0.0015322623378496835
1.0 0.5454545454545454 0.5 0.01559567986912713 0.0012286798691271295 0.001718225410995191 0.0009900456157773882
1.0 0.6363636363636364 0.5 0.015289982342127108 0.0009229823421271072 0.001275450543164339 0.0008580048106938857
1.0 0.7272727272727273 0.5 0.015390585467015903 0.0010235854670159021 0.0012405499159861726 0.0008055875263608295
1.0 0.8181818181818182 0.5 0.015549626779821066 0.0011826267798210645 0.0013468933985981196 0.0008168541237933655
1.0 0.9090909090909091 0.5 0.015849666153204944 0.0014826661532049423 0.001682542183513857 0.000950614449202245
1.0 0.5 0.08333333333333333 0.015970411675816656 0.0016034116758166551 0.002109270767430773 0.000945047512691403
1.0 0.5 0.4166666666666667 0.015434349618182207 0.0010673496181822055 0.0021111541038678835 0.0008518907755284947
1.0 0.3333333333333333 0.09090909090909091 0.01727928302855364 0.0029122830285536402 0.0024910773458432763 0.0013285526618621033
1.0 0.3333333333333333 0.18181818181818182 0.017121674209979232 0.0027546742099792305 0.00248957364201511 0.0013094285508038466
1.0 0.3333333333333333 0.2727272727272727 0.017046899687559455 0.0026798996875594533 0.002510377366545766 0.0012919844140306784
1.0 0.6666666666666666 0.09090909090909091 0.016335876801471867 0.001968876801471866 0.0014817630634155331 0.0011064074759312512
1.0 0.6666666666666666 0.18181818181818182 0.015922667681328464 0.0015556676813284626 0.0016314809196904094 0.0009824268548503513
1.0 0.6666666666666666 0.2727272727272727 0.015535000939046782 0.0011680009390467802 0.0017004060076311368 0.0006996397980503534
1.0 0.6666666666666666 0.36363636363636365 0.015293965768071132 0.0009269657680711311 0.001737068377194414 0.0005667517342094399
1.0 0.6666666666666666 0.45454545454545453 0.015163553668940396 0.0007965536689403946 0.0014765964881374547 0.0006161952590447544
1.0 0.6666666666666666 0.5454545454545454 0.015637614759100495 0.001270614759100494 0.0009353240887776956 0.001109742558026861
1.0 0.6666666666666666 0.6363636363636364 0.016838861433982666 0.0024718614339826646 0.0005390561662235641 0.001473323487930876
1.0 0.25 0.1 0.01803896216729768 0.00367196216729768 0.0022512434345393255 0.0013525638270439778
1.0 0.75 0.1 0.017025432710273448 0.0026584327102734465 0.0016364370465746059 0.0013691825804842787
1.0 0.75 0.3 0.015771188045480597 0.0014041880454805956 0.001751788600547333 0.0008609313380091246
1.0 0.75 0.7 0.017839151148623066 0.003472151148623065 0.0001625718018865546 0.0016070064464447386
1.0 0.2 0.1111111111111111 0.018590061197186127 0.004223061197186125 0.0021148590945462282 0.0014660840016245027
1.0 0.4 0.1111111111111111 0.01651488060560095 0.002147880605600949 0.0023980260371736957 0.0010987267632908344
1.0 0.4 0.2222222222222222 0.016325720278249082 0.0019587202782490806 0.0024339532153834567 0.0010950636997393887
1.0 0.6 0.1111111111111111 0.015880670339112266 0.0015136703391122643 0.0016559830394365866 0.000900523396885377
1.0 0.6 0.2222222222222222 0.01558338481785108 0.0012163848178510794 0.0018282281293952665 0.0007259189617151727
1.0 0.6 0.4444444444444444 0.015111818630230275 0.0007448186302302737 0.001659705041396943 0.0006498506498064346
1.0 0.6 0.5555555555555556 0.015868292074570304 0.0015012920745703026 0.0012110822730561164 0.0011807549571185775
1.0 0.8 0.1111111111111111 0.017450428546135665 0.0030834285461356636 0.0017507300689744722 0.0014780955667324505
1.0 0.8 0.2222222222222222 0.01669671668974835 0.0023297166897483478 0.0018933735976456433 0.0013302681932704803
1.0 0.8 0.4444444444444444 0.015473830555494015 0.0011068305554940133 0.0016146167304221606 0.0007197204691067661
1.0 0.8 0.5555555555555556 0.015839002769468015 0.0014720027694680136 0.000910766183657041 0.001097184987951852
1.0 0.8 0.7777777777777778 0.019168230621521506 0.0048012306215215045 4.242395508482638e-05 0.0016395827504289723
1.0 0.16666666666666666 0.125 0.019030047969430728 0.004663047969430727 0.0020768712478417806 0.0015446307868659229
1.0 0.8333333333333334 0.125 0.0176816548512168 0.0033146548512167986 0.001817786720252789 0.0015109010749967506
1.0 0.8333333333333334 0.375 0.01585543925965352 0.0014884392596535186 0.0018583855451713145 0.0008933516478624959
1.0 0.8333333333333334 0.625 0.01666734238694075 0.002300342386940747 0.00046911274608692015 0.0014270034271977824
1.0 0.14285714285714285 0.14285714285714285 0.019547358863753972 0.005180358863753971 0.002076226124061318 0.001648657278293961
1.0 0.2857142857142857 0.14285714285714285 0.017633146026068424 0.0032661460260684227 0.0023576706174914873 0.0013245004099899215
1.0 0.2857142857142857 0.2857142857142857 0.017969236007626337 0.0036022360076263353 0.002365347789339554 0.0013857498497921686
1.0 0.42857142857142855 0.14285714285714285 0.016224388638870192 0.0018573886388701909 0.002353613061666248 0.0010221708166907558
1.0 0.42857142857142855 0.2857142857142857 0.015987284098676596 0.0016202840986765943 0.0023974663214254162 0.0010181223983478256
1.0 0.42857142857142855 0.42857142857142855 0.016584149192317932 0.0022171491923179305 0.0022964146419406917 0.001137121825486311
1.0 0.5714285714285714 0.14285714285714285 0.015796631357740377 0.0014296313577403762 0.0018685377280571191 0.0008664550096775576
1.0 0.5714285714285714 0.2857142857142857 0.01536276458289506 0.0009957645828950583 0.0019975933069759162 0.0007068435335786901
1.0 0.5714285714285714 0.42857142857142855 0.01512465518794097 0.0007576551879409695 0.0018159508156396264 0.0006703055047731595
1.0 0.5714285714285714 0.5714285714285714 0.016308046356696842 0.0019410463566968406 0.0014122695673060809 0.0011727155324958197
1.0 0.7142857142857143 0.14285714285714285 0.0163903617191562 0.0020233617191561977 0.0016107852066467273 0.0011601732318099569
1.0 0.7142857142857143 0.2857142857142857 0.01565450859835714 0.0012875085983571379 0.0017006137707586578 0.0007890835984924461
1.0 0.7142857142857143 0.42857142857142855 0.015282382221165795 0.0009153822211657933 0.0016002181583618562 0.0005771652943865915
1.0 0.7142857142857143 0.5714285714285714 0.01592719700846083 0.0015601970084608285 0.0007308922048597935 0.0012324163200598448
1.0 0.8571428571428571 0.14285714285714285 0.01777189219948031 0.0034048921994803104 0.0018636753431789466 0.0015081659038086205
1.0 0.8571428571428571 0.2857142857142857 0.016742206942261074 0.0023752069422610725 0.002116138932171716 0.001327661697977652
1.0 0.8571428571428571 0.42857142857142855 0.015754035129812462 0.0013870351298124611 0.0018179095185525552 0.0008677949688492937
1.0 0.8571428571428571 0.5714285714285714 0.016047387082642525 0.0016803870826425232 0.0008894003772570354 0.0011611710412025317
1.0 0.8571428571428571 0.7142857142857143 0.01808268588622126 0.0037156858862212594 0.00012544720752764762 0.0016131259963979448
1.0 0.8571428571428571 0.8571428571428571 0.020538458087060212 0.006171458087060211 1.162767170729289e-05 0.0016430537942722547
1.0 0.375 0.16666666666666666 0.01666979311866802 0.0023027931186680173 0.0024556977417105365 0.001175384764446471
1.0 0.625 0.16666666666666666 0.01578965220379169 0.0014226522037916883 0.0016608121868445318 0.0008768782417773194
1.0 0.875 0.16666666666666666 0.01774057340355097 0.003373573403550968 0.001913886116232821 0.0014809483065034994
1.0 0.875 0.8333333333333334 0.02012704651735464 0.00576004651735464 1.8065465667521542e-05 0.0016429913350616725
1.0 0.2222222222222222 0.2 0.018415947444808508 0.004048947444808507 0.002207616023034008 0.0014435003262382132
1.0 0.4444444444444444 0.2 0.01604436259169778 0.0016773625916977793 0.0023588346573565357 0.001014749725910903
1.0 0.4444444444444444 0.4 0.015996454468832723 0.0016294544688327216 0.0023042886782027342 0.001044513511679042
1.0 0.5555555555555556 0.2 0.015628676626325888 0.0012616766263258868 0.0020361461587668954 0.0008206339136116019
1.0 0.5555555555555556 0.4 0.015154530916502163 0.0007875309165021622 0.0019560083121734407 0.0006732675583443627
1.0 0.7777777777777778 0.2 0.016608794011694968 0.0022417940116949663 0.0017951937084557535 0.00127991595497928
1.0 0.7777777777777778 0.4 0.015492629058921386 0.0011256290589213847 0.0016996440716606337 0.0007242778952534718
1.0 0.7777777777777778 0.6 0.0163069408031604 0.0019399408031604004 0.0005760414963564848 0.0013445488583544941
1.0 0.8888888888888888 0.2 0.017589167147506923 0.0032221671475069213 0.0019923031170134076 0.0014303947395967532
1.0 0.8888888888888888 0.4 0.01605341253083167 0.0016864125308316685 0.001971259852987851 0.0009748999569737403
1.0 0.8888888888888888 0.6 0.016379548454018223 0.0020125484540182217 0.0007323106365965231 0.0012928163925964853
1.0 0.8888888888888888 0.8 0.01955141760528591 0.005184417605285908 2.681122879125661e-05 0.0016418178074788892
1.0 0.3 0.25 0.017395932988320765 0.0030289329883207636 0.0024223387454457078 0.0012908569186620255
1.0 0.7 0.25 0.015758314619981485 0.001391314619981484 0.0016842714907766808 0.0008622371750401661
1.0 0.9 0.25 0.017344690582130087 0.0029776905821300853 0.002138220083986927 0.00141382494725094
1.0 0.9 0.75 0.01869119691007649 0.004324196910076489 6.902251605197701e-05 0.0016320381414797836
1.0 0.36363636363636365 0.3333333333333333 0.017015098855560788 0.002648098855560787 0.0026092443322518737 0.0014132317043757346
1.0 0.45454545454545453 0.3333333333333333 0.015718337063828632 0.001351337063828631 0.002336642867330121 0.000939787727847491
1.0 0.5454545454545454 0.3333333333333333 0.01529158452319427 0.0009245845231942683 0.0020848982553876077 0.0007152829903562696
1.0 0.6363636363636364 0.3333333333333333 0.015302872869497419 0.0009358728694974176 0.0017919947426756804 0.0005893610848224941
1.0 0.7272727272727273 0.3333333333333333 0.015511378695763344 0.0011443786957633425 0.0016981969536985313 0.0007015249656215725
1.0 0.7272727272727273 0.6666666666666666 0.01728729929494724 0.002920299294947238 0.0002658214006497974 0.0015645679646658771
1.0 0.8181818181818182 0.3333333333333333 0.016002533609370668 0.0016355336093706666 0.0018864749500377023 0.0009664939019805344
1.0 0.8181818181818182 0.6666666666666666 0.017294250606144715 0.0029272506061447136 0.00025631584752235174 0.0015519396345711354
1.0 0.9090909090909091 0.3333333333333333 0.016743898640685227 0.002376898640685226 0.002217542327562893 0.0012661443853163932
1.0 0.9090909090909091 0.6666666666666666 0.01731096643011897 0.0029439664301189675 0.00032988961823353786 0.0015295931735824818
1.0 0.5833333333333334 0.5 0.015364413813801187 0.0009974138138011852 0.0014767231847037491 0.0009167141611833046
1.0 0.9166666666666666 0.5 0.015880819009512024 0.0015138190095120227 0.001717730028635719 0.0009685533968852604
1.0 0.5 0.07692307692307693 0.01597867344653266 0.001611673446532659 0.0021032915682656973 0.000944451370990021
1.0 0.5 0.15384615384615385 0.015839324082704487 0.0014723240827044862 0.002194609165293016 0.0009221279606434005
1.0 0.5 0.23076923076923078 0.01567141318049552 0.0013044131804955186 0.0022395043957576335 0.0008970082045526377
1.0 0.5 0.3076923076923077 0.015481316656894518 0.0011143166568945168 0.002232099067613837 0.0008289767001361579
1.0 0.5 0.38461538461538464 0.015378856854678854 0.0010118568546788522 0.0021700365147315328 0.0008148040593194432
1.0 0.5 0.46153846153846156 0.01570813639746221 0.0013411363974622087 0.0020316078774115726 0.0009789672288031954
1.0 0.3333333333333333 0.08333333333333333 0.017301384085443544 0.002934384085443543 0.002495817037898277 0.001337693747311487
1.0 0.6666666666666666 0.08333333333333333 0.01639118006477481 0.0020241800647748075 0.0014635731079259541 0.0011294461885166874
1.0 0.6666666666666666 0.4166666666666667 0.01516994285819326 0.0008029428581932587 0.0016257763336044854 0.0005334821682216159
1.0 0.6666666666666666 0.5833333333333334 0.01606384407609394 0.0016968440760939396 0.0007225706025449543 0.0013101114574636753
1.0 0.25 0.09090909090909091 0.01805438123596959 0.0036873812359695876 0.0022526397692172583 0.001355349202888075
1.0 0.25 0.18181818181818182 0.017933799474187773 0.0035667994741877714 0.0022565674702535337 0.0013351607040911467
1.0 0.75 0.09090909090909091 0.017119995097689335 0.0027529950976893335 0.0016336707993907357 0.001399907905553247
1.0 0.75 0.18181818181818182 0.016475260122789687 0.0021082601227896854 0.0017169471126858107 0.0012258001168424894
1.0 0.75 0.2727272727272727 0.0159333350956062 0.0015663350956061986 0.0017664008013158119 0.0009640268349892357
1.0 0.75 0.36363636363636365 0.015493964874942194 0.0011269648749421927 0.0017017301900313904 0.0007039973975899757
1.0 0.75 0.45454545454545453 0.015329798447383972 0.000962798447383971 0.0014957409742022724 0.0006382013764721461
1.0 0.75 0.5454545454545454 0.015702973597213253 0.0013359735972132518 0.0009369446921285022 0.0010608157772349566
1.0 0.75 0.6363636363636364 0.016809469555976838 0.0024424695559768367 0.0003596993164649798 0.001493911597794908
1.0 0.75 0.7272727272727273 0.01830329397511726 0.003936293975117258 0.0001310121221866884 0.001621994333037034
1.0 0.2 0.1 0.0186141036881868 0.004247103688186798 0.0021227778873495573 0.0014783632634267556
1.0 0.4 0.1 0.016537962203517775 0.002170962203517774 0.002395126153110547 0.0011022126139758766
1.0 0.4 0.3 0.01625482880880139 0.001887828808801388 0.0024567547159575474 0.0011086690667957957
1.0 0.6 0.1 0.015913186252598407 0.0015461862525984055 0.0016336393570042618 0.0009099636433704408
1.0 0.8 0.1 0.017574455990981515 0.0032074559909815135 0.0017582735488756568 0.001516659142399674
1.0 0.8 0.3 0.016104787729891074 0.0017377877298910722 0.0018810413022181496 0.001036281429373514
1.0 0.8 0.7 0.017839513287727392 0.0034725132877273905 0.00014218387870537112 0.0016055667554721322
1.0 0.16666666666666666 0.1111111111111111 0.0190101250515411 0.004643125051541099 0.0020754626115724365 0.0015418764099603861
1.0 0.8333333333333334 0.1111111111111111 0.017836349905732254 0.003469349905732253 0.0018303455421168882 0.0015563347868528827
1.0 0.8333333333333334 0.2222222222222222 0.016948964679298663 0.0025819646792986616 0.0019497514672784657 0.0013569070977583703
1.0 0.8333333333333334 0.4444444444444444 0.015612860727325699 0.0012458607273256976 0.001717637016724951 0.000817462591693365
1.0 0.8333333333333334 0.5555555555555556 0.015877668589002827 0.0015106685890028254 0.0009641190463199215 0.001084323622843769
1.0 0.8333333333333334 0.7777777777777778 0.019167955704928723 0.004800955704928722 3.5374290740305214e-05 0.001640257466596562
1.0 0.14285714285714285 0.125 0.019436755827258605 0.005069755827258604 0.00209691858873801 0.0016494496572769849
1.0 0.2857142857142857 0.125 0.017640676706485038 0.003273676706485037 0.00235325560640675 0.0013192093449646742
1.0 0.42857142857142855 0.125 0.016254585579969193 0.0018875855799691914 0.0023497909424000547 0.0010275052554286207
1.0 0.42857142857142855 0.375 0.016088389161370814 0.0017213891613708128 0.00237729682569376 0.0010765779737948852
1.0 0.5714285714285714 0.125 0.01583502839123328 0.001468028391233278 0.0018378128236009345 0.0008952807397708333
1.0 0.5714285714285714 0.375 0.015165352963725388 0.0007983529637253864 0.001945645102158544 0.0006258976308828303
1.0 0.7142857142857143 0.125 0.01649299385234604 0.002125993852346037 0.0015872158904987655 0.0011879552082463697
1.0 0.7142857142857143 0.375 0.01535830529324699 0.0009913052932469888 0.001681482626616828 0.0006148730563873419
1.0 0.7142857142857143 0.625 0.01663439411066466 0.0022673941106646604 0.0004280640034351401 0.0014669623931168412
1.0 0.8571428571428571 0.125 0.017959858144823548 0.0035928581448235464 0.0018717106086523045 0.001555360642870073
1.0 0.8571428571428571 0.375 0.016000181190964937 0.0016331811909649357 0.001926321810498055 0.0009542792870564235
1.0 0.8571428571428571 0.625 0.01667704461853923 0.0023100446185392275 0.0004954585100344179 0.0014177533964727595
1.0 0.375 0.14285714285714285 0.01669523883312241 0.0023282388331224077 0.002441187133080089 0.001160549353793764
1.0 0.375 0.2857142857142857 0.016546226876821044 0.0021792268768210422 0.0025065820895931335 0.001201156385349398
1.0 0.625 0.14285714285714285 0.015877638205023754 0.001510638205023753 0.0016271686927279828 0.0009322737594177915
1.0 0.625 0.2857142857142857 0.015430223249704268 0.0010632232497042662 0.0018047157609895176 0.0006467411999902182
1.0 0.625 0.42857142857142855 0.015104127586152576 0.000737127586152575 0.0016511744184332317 0.0005705018836784301
1.0 0.625 0.5714285714285714 0.015974690122420573 0.001607690122420572 0.0009742097457877006 0.0012495566707612662
1.0 0.875 0.14285714285714285 0.0179756283046905 0.0036086283046904977 0.0019008128230743034 0.0015347759041896868
1.0 0.875 0.2857142857142857 0.01692682743415275 0.002559827434152749 0.002186388607907277 0.0013962749599987175
1.0 0.875 0.42857142857142855 0.015840715216403182 0.0014737152164031805 0.0018662989004943774 0.0009023671975352635
1.0 0.875 0.5714285714285714 0.016070751275916926 0.0017037512759169246 0.000934229232977231 0.001153699650080849
1.0 0.875 0.7142857142857143 0.018083417074508935 0.0037164170745089334 0.00013090830030716363 0.0016117383136464612
1.0 0.875 0.8571428571428571 0.02053843912497863 0.006171439124978629 1.0457292142479448e-05 0.001643119623484775
1.0 0.2222222222222222 0.16666666666666666 0.01830093247374143 0.003933932473741429 0.002179395509434161 0.0014124946606584947
1.0 0.4444444444444444 0.16666666666666666 0.016082961203737603 0.0017159612037376017 0.0023354239477898875 0.000995857820513421
1.0 0.5555555555555556 0.16666666666666666 0.0157276778143709 0.0013606778143708982 0.0020033066449585708 0.0008567510497958021
1.0 0.7777777777777778 0.16666666666666666 0.01677619202384299 0.0024091920238429876 0.0017323559875724764 0.0012965971518567752
1.0 0.8888888888888888 0.16666666666666666 0.017894609071420653 0.0035276090714206516 0.001939510045065465 0.0015036688097124166
1.0 0.8888888888888888 0.8333333333333334 0.020127052408836426 0.005760052408836425 1.7582421114613787e-05 0.0016429710416666948
1.0 0.3 0.2 0.01740504766310712 0.00303804766310712 0.0023996715738572724 0.0013013559022022794
1.0 0.7 0.2 0.016042063970700127 0.0016750639707001254 0.0016701349004398305 0.0010610123229942566
1.0 0.7 0.4 0.015294202445647297 0.0009272024456472953 0.0016722513183092611 0.0005642382144955865
1.0 0.7 0.6 0.016277624933887517 0.0019106249338875156 0.0005668636791545795 0.001377664128751242
1.0 0.9 0.2 0.017701460365634834 0.0033344603656348323 0.0020109282422443664 0.0014455272954602256
1.0 0.9 0.4 0.016122522066987676 0.0017555220669876748 0.0020055170888269706 0.0009986607841239836
1.0 0.9 0.6 0.016390043677914908 0.002023043677914907 0.0007593255487989757 0.001287496296663554
1.0 0.9 0.8 0.0195514642270789 0.005184464227078897 2.216827592894242e-05 0.0016416779727326033
1.0 0.2727272727272727 0.25 0.01779953975823531 0.0034325397582353097 0.002337951146874826 0.0013169448168424264
1.0 0.36363636363636365 0.25 0.016680830378401366 0.002313830378401365 0.002497301391127903 0.0012210286889053298
1.0 0.45454545454545453 0.25 0.015861384960615437 0.0014943849606154358 0.0023521034009809025 0.0009717168883855654
1.0 0.5454545454545454 0.25 0.015490587406192928 0.001123587406192927 0.0021013339121844434 0.0007990286038978956
1.0 0.6363636363636364 0.25 0.015550881946738222 0.0011838819467382203 0.0017371666158847356 0.0007005289651048093
1.0 0.7272727272727273 0.25 0.015922432453727594 0.0015554324537275926 0.0017225339214486074 0.0009687763650194899
1.0 0.8181818181818182 0.25 0.016706152384471134 0.0023391523844711326 0.0019970681908608972 0.0013540569670335181
1.0 0.8181818181818182 0.75 0.01868998096174454 0.004322980961744539 5.5846379472697616e-05 0.001634928918667891
1.0 0.9090909090909091 0.25 0.017418229574091296 0.0030512295740912944 0.0021492642625791205 0.0014143947356405479
1.0 0.9090909090909091 0.75 0.018691374346640047 0.004324374346640045 7.261903885355201e-05 0.0016316444248950215
1.0 0.4166666666666667 0.3333333333333333 0.0161022724174996 0.0017352724174996004 0.002442696936207823 0.0010808719473495093
1.0 0.5833333333333334 0.3333333333333333 0.015224441648919803 0.000857441648919802 0.0019308485602175804 0.0006177591218865699
1.0 0.9166666666666666 0.3333333333333333 0.016816181314721648 0.0024491813147216462 0.0022481034167955456 0.0012914531901742307
1.0 0.9166666666666666 0.6666666666666666 0.017312911703512752 0.0029459117035127505 0.00033976018091458554 0.0015272894303834388
1.0 0.5384615384615384 0.5 0.01566174094112502 0.0012947409411250173 0.001765110970923594 0.001006183138518687
1.0 0.6153846153846154 0.5 0.01529568665256955 0.0009286866525695485 0.0013307698918487135 0.0008771734233759274
1.0 0.6923076923076923 0.5 0.015332011774399152 0.0009650117743991507 0.0012138312294056439 0.0008216132137240161
1.0 0.7692307692307693 0.5 0.015454381734492269 0.0010873817344922675 0.0012706436204814105 0.0008006793125222658
1.0 0.8461538461538461 0.5 0.015625776416866636 0.0012587764168666346 0.0014270424911761383 0.0008406279352795651
1.0 0.9230769230769231 0.5 0.0159022758942824 0.0015352758942823973 0.0017367847587792748 0.0009754599617768025
1.0 0.5 0.07142857142857142 0.015987169159693775 0.0016201691596937733 0.002098196712274609 0.0009455819976961342
1.0 0.5 0.21428571428571427 0.01570557680775069 0.0013385768077506903 0.0022349517446064748 0.0009040093448711692
1.0 0.5 0.35714285714285715 0.015394563503751657 0.0010275635037516554 0.0022089842463429476 0.0008172049686681651
1.0 0.3333333333333333 0.07692307692307693 0.017322029290810902 0.002955029290810901 0.002500623582414526 0.001346897578226984
1.0 0.3333333333333333 0.15384615384615385 0.017183964795740244 0.0028169647957402427 0.002494412625699494 0.0013273382881539182
1.0 0.3333333333333333 0.23076923076923078 0.017043922669105028 0.0026769226691050266 0.002492184260549812 0.0012925212204337392
1.0 0.3333333333333333 0.3076923076923077 0.01728929640906826 0.0029222964090682597 0.0025398456624768024 0.0013873799497261276
1.0 0.6666666666666666 0.07692307692307693 0.016441760822345025 0.002074760822345024 0.001445871360241082 0.001151331691484702
1.0 0.6666666666666666 0.15384615384615385 0.016032331199098287 0.0016653311990982855 0.001596793680769419 0.0010245534667442703
1.0 0.6666666666666666 0.23076923076923078 0.01569063644630677 0.0013236364463067689 0.0016672527796139291 0.0008119235341003829
1.0 0.6666666666666666 0.3076923076923077 0.015441672435594592 0.0010746724355945904 0.0017316100876238172 0.0006456640110556474
1.0 0.6666666666666666 0.38461538461538464 0.015234017742979916 0.0008670177429799149 0.0017053323196300882 0.0005378151178714684
1.0 0.6666666666666666 0.46153846153846156 0.015173544426815927 0.0008065444268159257 0.0014424044845773702 0.0006423646601601729
1.0 0.6666666666666666 0.5384615384615384 0.015573471785023673 0.0012064717850236717 0.0009796208675293071 0.0010676858242415672
1.0 0.6666666666666666 0.6153846153846154 0.016512459089153036 0.0021454590891530345 0.0005929197923383497 0.0014267825615241797
1.0 0.25 0.08333333333333333 0.018068926036918058 0.0037019260369180566 0.0022539411581499096 0.0013581135307055628
1.0 0.75 0.08333333333333333 0.01720593237302385 0.0028389323730238503 0.0016289783648026157 0.001428035238323106
1.0 0.75 0.4166666666666667 0.015356829273113055 0.000989829273113054 0.0016206307729438696 0.000625366759475245
1.0 0.75 0.5833333333333334 0.01608444761943808 0.0017174476194380776 0.0006602211057314462 0.0012777931739864328
1.0 0.2 0.09090909090909091 0.01861793492160185 0.004250934921601848 0.0021223564769189056 0.0014762118984729773
1.0 0.2 0.18181818181818182 0.018709520364212327 0.004342520364212326 0.002138613009000503 0.0014822180916510888
1.0 0.4 0.09090909090909091 0.01655847445480849 0.0021914744548084883 0.002393397819506868 0.0011066621291501095
1.0 0.4 0.18181818181818182 0.0164052888970734 0.0020382888970733974 0.0024233957872101934 0.001105265948555438
1.0 0.4 0.2727272727272727 0.0162788341105255 0.0019118341105254996 0.0024598502712756235 0.0011134486063365365
1.0 0.4 0.36363636363636365 0.016503317523057833 0.002136317523057832 0.002473076993971117 0.0012182648802338727
1.0 0.6 0.09090909090909091 0.015944511201542777 0.0015775112015427757 0.0016133581587240845 0.0009219710036590099
1.0 0.6 0.18181818181818182 0.01569486415610735 0.0013278641561073473 0.001772420882767697 0.0007950840441494292
1.0 0.6 0.2727272727272727 0.015420494583718905 0.0010534945837189034 0.0018727716544435719 0.0006672019798887678
1.0 0.6 0.36363636363636365 0.015157559026765724 0.000790559026765723 0.0018488761722897772 0.0005639993327967146
1.0 0.6 0.45454545454545453 0.01512733150482083 0.0007603315048208287 0.001614788290950158 0.0006828587945418546
1.0 0.6 0.5454545454545454 0.015741695168645306 0.0013746951686453047 0.0012291515420478868 0.0011358799410310279
1.0 0.8 0.09090909090909091 0.017687283535504524 0.003320283535504523 0.0017641129714723348 0.0015517185775679137
1.0 0.8 0.18181818181818182 0.016881445232503595 0.0025144452325035933 0.0017955219311965615 0.001322835544398566
1.0 0.8 0.2727272727272727 0.01632281561951253 0.0019558156195125277 0.0019130244361299444 0.0011653620329879636
1.0 0.8 0.36363636363636365 0.01572500037079898 0.00135800037079898 0.0017927644430259513 0.00083086795408441
1.0 0.8 0.45454545454545453 0.015460810267701379 0.0010938102677013773 0.0015679652891225958 0.0007142402510508584
1.0 0.8 0.5454545454545454 0.015755444861484634 0.0013884448614846327 0.0009853460598228776 0.0010393352999477623
1.0 0.8 0.6363636363636364 0.01682173388959876 0.00245473388959876 0.0003818577565530772 0.001477858391511139
1.0 0.8 0.7272727272727273 0.01830088372084172 0.003933883720841719 8.76339947225641e-05 0.0016263447411213312
1.0 0.16666666666666666 0.1 0.01900785114936258 0.004640851149362579 0.0020814112261408778 0.0015458908737752042
1.0 0.8333333333333334 0.1 0.017975369794547814 0.003608369794547813 0.0018436519571411768 0.0015985851052473746
1.0 0.8333333333333334 0.3 0.01637875578665174 0.0020117557866517373 0.002000013772367766 0.0011623058597782932
1.0 0.8333333333333334 0.7 0.017841544532353745 0.003474544532353744 0.00015320243316008415 0.0016017351875301752
1.0 0.14285714285714285 0.1111111111111111 0.0193813122631713 0.005014312263171297 0.0021009616418131488 0.0016448373137957478
1.0 0.2857142857142857 0.1111111111111111 0.01765364258140376 0.003286642581403758 0.0023516885004238835 0.001318780498278948
1.0 0.2857142857142857 0.2222222222222222 0.017524630073163367 0.003157630073163366 0.002372209450786955 0.00129429623615613
1.0 0.42857142857142855 0.1111111111111111 0.01628186411801329 0.0019148641180132889 0.0023464928144415792 0.0010338625966901903
1.0 0.42857142857142855 0.2222222222222222 0.016112372232856383 0.001745372232856382 0.002396932673664053 0.0010480105230346681
1.0 0.5714285714285714 0.1111111111111111 0.01585684509217182 0.0014898450921718188 0.0018152701184839185 0.0009029540699385972
1.0 0.5714285714285714 0.2222222222222222 0.015554096223790155 0.0011870962237901534 0.0019644273928451435 0.0007575952652881309
1.0 0.5714285714285714 0.4444444444444444 0.015141421195622218 0.0007744211956222172 0.0017527562053202656 0.0007004029429575587
1.0 0.5714285714285714 0.5555555555555556 0.016070421893541263 0.001703421893541262 0.0014599468719992228 0.001168165813107531
1.0 0.7142857142857143 0.1111111111111111 0.01658816763178519 0.0022211676317851897 0.00157169704682115 0.0012179678655179712
1.0 0.7142857142857143 0.2222222222222222 0.01600646362103995 0.0016394636210399494 0.0016980268566284932 0.0010322051874179655
1.0 0.7142857142857143 0.4444444444444444 0.015269325335074642 0.0009023253350746406 0.0015397069671940421 0.0005959579435565774
1.0 0.7142857142857143 0.5555555555555556 0.015758848052645325 0.0013918480526453232 0.0008353166750132443 0.0011433837964377723
1.0 0.8571428571428571 0.1111111111111111 0.01812656168981704 0.0037595616898170384 0.0018876482335347868 0.0016038942629110968
1.0 0.8571428571428571 0.2222222222222222 0.01714326793826011 0.0027762679382601074 0.0019900060144159124 0.0013750074254874805
1.0 0.8571428571428571 0.4444444444444444 0.015707493781730083 0.0013404937817300816 0.0017733156318144568 0.0008569568564578962
1.0 0.8571428571428571 0.5555555555555556 0.015912608831484234 0.0015456088314842326 0.0010201364131266486 0.0010760821334922087
1.0 0.8571428571428571 0.7777777777777778 0.019168066211744383 0.004801066211744382 3.1920014690406815e-05 0.0016399435249151253
1.0 0.375 0.125 0.016722524955922493 0.0023555249559224917 0.0024349230945523294 0.001157471560328553
1.0 0.625 0.125 0.015920919125486273 0.0015539191254862715 0.00159469528006392 0.0009314065486726703
1.0 0.625 0.375 0.015158603506514795 0.0007916035065147937 0.0017710348553321856 0.0005364408594578756
1.0 0.875 0.125 0.018174940856185286 0.003807940856185285 0.001911459570910258 0.0015854140974675185
1.0 0.875 0.375 0.016116739082728503 0.0017497390827285013 0.0019810804089919563 0.0009989170591483557
1.0 0.875 0.625 0.016685761075158494 0.002318761075158493 0.000522049858189837 0.0014100146297231502
1.0 0.2222222222222222 0.14285714285714285 0.018291000922028827 0.003924000922028825 0.002163534179635629 0.0013998386459798853
1.0 0.4444444444444444 0.14285714285714285 0.01611511018156038 0.0017481101815603785 0.0023253514948778863 0.000994593020066421
1.0 0.4444444444444444 0.2857142857142857 0.015850302971168215 0.0014833029711682141 0.0023636561878050246 0.0009695541801997637
1.0 0.4444444444444444 0.42857142857142855 0.016252983213340243 0.001885983213340242 0.0022679411925502825 0.001098545047313283
1.0 0.5555555555555556 0.14285714285714285 0.015796544231191378 0.0014295442311913764 0.001973336054146628 0.0008875005002971082
1.0 0.5555555555555556 0.2857142857142857 0.015373228437346755 0.001006228437346754 0.00206293823703057 0.0007384995483748156
1.0 0.5555555555555556 0.42857142857142855 0.015158031743546026 0.0007910317435460244 0.0018749632167071636 0.0007046368489542471
1.0 0.7777777777777778 0.14285714285714285 0.016937871456074605 0.002570871456074604 0.001706681607738594 0.0013383443928042993
1.0 0.7777777777777778 0.2857142857142857 0.016041652662075096 0.0016746526620750948 0.0018287570694659318 0.001015110689652328
1.0 0.7777777777777778 0.42857142857142855 0.015422233287595965 0.0010552332875959636 0.0016254185082152726 0.0006795984175848952
1.0 0.7777777777777778 0.5714285714285714 0.01597475147477186 0.0016077514747718583 0.0007785114468906076 0.0011962809630882908
1.0 0.7777777777777778 0.7142857142857143 0.018079806609613492 0.0037128066096134907 0.00011479586938571055 0.001619128725494937
1.0 0.8888888888888888 0.14285714285714285 0.018138070173910788 0.0037710701739107864 0.0019287342324110306 0.0015541737922375007
1.0 0.8888888888888888 0.2857142857142857 0.017076574558065157 0.002709574558065156 0.0022404108767901812 0.0014484627936883104
1.0 0.8888888888888888 0.42857142857142855 0.01591137456753014 0.0015443745675301386 0.0019053581520147888 0.000928962465509553
1.0 0.8888888888888888 0.5714285714285714 0.01609026353086944 0.0017232635308694379 0.0009718475126567386 0.0011484675669191017
1.0 0.8888888888888888 0.7142857142857143 0.018084170731952044 0.003717170731952043 0.00013657149349646805 0.0016103352549520372
1.0 0.8888888888888888 0.8571428571428571 0.020538409339470133 0.006171409339470132 2.5285130383812256e-05 0.001643230715824398
1.0 0.3 0.16666666666666666 0.017442102909940763 0.0030751029099407613 0.0023981453827025437 0.0013100546836754938
1.0 0.7 0.16666666666666666 0.016188166785206466 0.0018211667852064649 0.0016328233885412862 0.0011099307917623728
1.0 0.9 0.16666666666666666 0.01802099012135012 0.0036539901213501202 0.001958856712181528 0.0015211180456775795
1.0 0.9 0.8333333333333334 0.02012703818769998 0.005760038187699979 2.594890049219685e-05 0.001643021640852667
1.0 0.2727272727272727 0.2 0.01766700189684439 0.0033000018968443873 0.00232522339228644 0.0013023429972722422
1.0 0.36363636363636365 0.2 0.016731109974978252 0.0023641099749782506 0.0024768385022448883 0.0012070518383198797
1.0 0.45454545454545453 0.2 0.015985609063200207 0.0016186090632002055 0.002343917515412122 0.0010008476114038863
1.0 0.45454545454545453 0.4 0.015852387222813964 0.001485387222813963 0.002276015584378909 0.000999193439632811
1.0 0.5454545454545454 0.2 0.015633658173610177 0.0012666581736101752 0.0020767882310693364 0.0008346653789557099
1.0 0.5454545454545454 0.4 0.015180114909746464 0.0008131149097464624 0.001993075512065579 0.0007029200636671167
1.0 0.6363636363636364 0.2 0.01570251792907222 0.0013355179290722198 0.0016757409815865408 0.0008144900187819206
1.0 0.6363636363636364 0.4 0.015131081459425879 0.0007640814594258773 0.0017047442034504347 0.000528957270558013
1.0 0.6363636363636364 0.6 0.01634115344513038 0.00197415344513038 0.0008068611486685742 0.0013525401511819584
1.0 0.7272727272727273 0.2 0.016260883761889045 0.001893883761889044 0.0017269725385029519 0.0011882530768174966
1.0 0.7272727272727273 0.4 0.015331398402443679 0.0009643984024436773 0.001646635436278306 0.000598124792167115
1.0 0.7272727272727273 0.6 0.016283988731022075 0.0019169887310220741 0.0005516315155628747 0.0013680282793097757
1.0 0.8181818181818182 0.2 0.016935024461794214 0.0025680244617942126 0.0018653534034266705 0.0013371688253921215
1.0 0.8181818181818182 0.4 0.015666576514633 0.0012995765146329996 0.0017783425791776063 0.000813989175068492
1.0 0.8181818181818182 0.6 0.01632803718589871 0.0019610371858987084 0.0006123966546315482 0.0013264082501025262
1.0 0.8181818181818182 0.8 0.019551472218607494 0.005184472218607492 2.5179544341141048e-05 0.00164168437137898
1.0 0.9090909090909091 0.2 0.01779609228105776 0.0034290922810577586 0.0020257669425973717 0.0014578031816725524
1.0 0.9090909090909091 0.4 0.01618078762591629 0.0018137876259162883 0.0020346082541838405 0.0010180611539057324
1.0 0.9090909090909091 0.6 0.016399076747136546 0.0020320767471365443 0.0007829781311110659 0.0012833592314903076
1.0 0.9090909090909091 0.8 0.019551475368739916 0.0051844753687399145 2.5822054231758567e-05 0.0016416481772571917
1.0 0.4166666666666667 0.25 0.016144633433022852 0.001777633433022851 0.002423975073232167 0.0010603145744211139
1.0 0.5833333333333334 0.25 0.015472635861945902 0.0011056358619459007 0.001926343881524666 0.0007084906030277705
1.0 0.9166666666666666 0.25 0.017480995829361936 0.0031139958293619346 0.0021582392367289816 0.001414786008633027
1.0 0.9166666666666666 0.75 0.018691550389483735 0.004324550389483733 7.432165011034221e-05 0.0016312517039399135
1.0 0.38461538461538464 0.3333333333333333 0.016598791435980174 0.0022317914359801724 0.002553239399844415 0.0012781709137655165
1.0 0.46153846153846156 0.3333333333333333 0.01566290145224493 0.0012959014522449276 0.0023216087369239283 0.0009212267905452584
1.0 0.5384615384615384 0.3333333333333333 0.015306687038814942 0.0009396870388149407 0.002108310746249312 0.0007329351652954291
1.0 0.6153846153846154 0.3333333333333333 0.015253013279677555 0.0008860132796775534 0.0018325544197545782 0.0005842444223088046
1.0 0.6923076923076923 0.3333333333333333 0.015415076106031577 0.001048076106031576 0.001705344342795184 0.0006389746389259171
1.0 0.6923076923076923 0.6666666666666666 0.017303485091632147 0.0029364850916321454 0.0003660771421241176 0.0015455287106124825
1.0 0.7692307692307693 0.3333333333333333 0.015705421940080712 0.0013384219400807106 0.0017639364957520325 0.0008198955548546261
1.0 0.7692307692307693 0.6666666666666666 0.01728778958739662 0.0029207895873966175 0.00023794285855155742 0.001562130436226703
1.0 0.8461538461538461 0.3333333333333333 0.01620609195303263 0.0018390919530326295 0.0019789960691722224 0.0010563050573893123
1.0 0.8461538461538461 0.6666666666666666 0.01729839067635444 0.00293139067635444 0.0002707688040466406 0.001545906164591167
1.0 0.9230769230769231 0.3333333333333333 0.016878677694329453 0.002511677694329452 0.0022742381555446484 0.0013127678466032034
1.0 0.9230769230769231 0.6666666666666666 0.017314622028770446 0.002947622028770445 0.00034860086125460595 0.0015253169072044083
1.0 0.6428571428571429 0.5 0.015292103113687588 0.0009251031136875872 0.0012637199276583587 0.000852639372518332
1.0 0.7857142857142857 0.5 0.01548039477613086 0.0011133947761308594 0.0012855532342000175 0.0008033638218577977
1.0 0.9285714285714286 0.5 0.015921072416472795 0.0015540724164727938 0.0017535813912749564 0.0009815821180355873
1.0 0.5 0.06666666666666667 0.015995577298544353 0.0016285772985443515 0.0020935465393936994 0.0009477261810683071
1.0 0.5 0.13333333333333333 0.015873992251730792 0.0015069922517307911 0.0021678009225984934 0.0009199699741965498
1.0 0.5 0.26666666666666666 0.015581130128411091 0.0012141301284110898 0.0022356796032286523 0.0008544759698360815
1.0 0.5 0.4666666666666667 0.01575856966263917 0.001391569662639168 0.002025633734655445 0.0009965055845702125
1.0 0.3333333333333333 0.07142857142857142 0.017341164477034265 0.002974164477034264 0.0025053378093304783 0.0013558386989256561
1.0 0.3333333333333333 0.21428571428571427 0.017065863188354114 0.002698863188354113 0.002485708853908102 0.001293749674383111
1.0 0.6666666666666666 0.07142857142857142 0.01648797365241584 0.0021209736524158383 0.0014286670283945695 0.0011718526961073986
1.0 0.6666666666666666 0.21428571428571427 0.015763080749164403 0.0013960807491644016 0.0016545447528597335 0.000866576316450485
1.0 0.6666666666666666 0.35714285714285715 0.015314484529959703 0.0009474845299597013 0.0017439246910648189 0.0005784916507075167
1.0 0.6666666666666666 0.6428571428571429 0.01694386650830299 0.002576866508302987 0.0005263324892239956 0.001483026903536813
1.0 0.25 0.07692307692307693 0.018079302462718858 0.003712302462718857 0.002254432580115761 0.001359664029181121
1.0 0.25 0.15384615384615385 0.01795005489976237 0.0035830548997623675 0.0022430264711494896 0.0013317252324952145
1.0 0.25 0.23076923076923078 0.018083341550836587 0.003716341550836586 0.0022818123341167645 0.001362333858381323
1.0 0.75 0.07692307692307693 0.017282704077318276 0.002915704077318275 0.0016212462964260922 0.0014532580934378371
1.0 0.75 0.15384615384615385 0.01661367096467344 0.0022466709646734376 0.0016714188854554653 0.0012466458686541898
1.0 0.75 0.23076923076923078 0.01622716881755459 0.0018601688175545888 0.0017788952977014047 0.0011535557909580717
1.0 0.75 0.3076923076923077 0.015730495660071685 0.001363495660071684 0.0017472839138465055 0.0008364036142002499
1.0 0.75 0.38461538461538464 0.015434223465517849 0.0010672234655178473 0.001684684464344019 0.000680296037271647
1.0 0.75 0.46153846153846156 0.015335080785630707 0.000968080785630706 0.0014666558810491604 0.000653539355986307
1.0 0.75 0.5384615384615384 0.01564778817935588 0.0012807881793558788 0.0009899579902646939 0.0010184034846013287
1.0 0.75 0.6153846153846154 0.0165017479750918 0.0021347479750917983 0.0004640610010464896 0.0014230904303418482
1.0 0.75 0.6923076923076923 0.017709799266536097 0.0033427992665360957 0.00017642764937479062 0.001599986524895461
1.0 0.2 0.08333333333333333 0.018624500107910672 0.004257500107910671 0.002122308573171934 0.0014754648402599251
1.0 0.4 0.08333333333333333 0.016576899037467778 0.0022098990374677767 0.00239203965218587 0.0011112215385603776
1.0 0.6 0.08333333333333333 0.015974042751143794 0.0016070427511437925 0.0015946574125590264 0.0009351288835062032
1.0 0.6 0.4166666666666667 0.015100973099484927 0.0007339730994849261 0.0017551806592535242 0.0005810577617227177
1.0 0.6 0.5833333333333334 0.016253758169261508 0.0018867581692615064 0.0011297479748111508 0.0012511653171464981
1.0 0.8 0.08333333333333333 0.01778987813324697 0.0034228781332469697 0.0017668800010552995 0.0015826652101836923
1.0 0.8 0.4166666666666667 0.0155375015578004 0.0011705015578003988 0.0017110024149497908 0.0007598991202031718
1.0 0.8 0.5833333333333334 0.01611952663453392 0.0017525266345339192 0.0007120924405413664 0.0012505721395474274


==> data/inclusion_exclusion.dat <==
reduced naive
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
3 7
2 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
11 63
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
23 1023
1 1
1 1
1 1
1 1
1 1
7 15
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
3 3
1 1
1 1
17 255
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
3 3
17 255
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
1 1
1 1
1 1
3 3
29 4095
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
1 1
1 1
1 1
3 3
1 1
1 1
1 1
17 255
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
23 1023
1 1
1 1
1 1
1 1
1 1
7 15
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
24 1023
1 1
1 1
1 1
1 1
1 1
7 15
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
9 31
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
7 15
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
17 255
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
9 31
8 15
1 1
1 1
1 1
1 1
1 1
8 15
1 1
1 1
1 1
1 1
1 1
7 15
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
17 255
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
5 7
1 1
1 1
1 1
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
17 255
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
5 7
1 1
1 1
1 1
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
3 3
1 1
1 1
1 1
2 3
1 1
1 1
1 1
1 1
2 3
1 1
1 1
1 1
1 1
1 1
1 1
2 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 3
1 1
1 1
1 1
1 1
1 1
1 1
6 63
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
7 127
6 63
5 31
4 15
3 7
2 3
1 1
1 1
2 3
1 1
1 1
2 3
1 1
1 1
1 1
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
4 15
1 1
1 1
1 1
1 1
1 1
1 1
3 3
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
9 31
7 15
5 7
1 1
3 3
1 1
1 1
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
27 16383
25 8191
23 4095
15 255
13 127
11 63
9 31
9 31
7 15
7 15
5 7
16 31
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
7 15
5 7
3 3
5 7
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
15 255
13 127
11 63
9 31
5 7
3 3
3 3
6 7
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
3 3
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
15 255
13 127
11 63
9 31
5 7
3 3
3 3
6 7
1 1
1 1
1 1
1 1
1 1
1 1
5 7
1 1
3 3
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
15 255
13 127
11 63
9 31
5 7
3 3
6 7
1 1
1 1
1 1
1 1
1 1
1 1
5 7
1 1
3 3
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
15 255
13 127
11 63
9 31
5 7
3 3
6 7
1 1
1 1
1 1
1 1
1 1
1 1
5 7
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
3 3
1 1
3 3
11 15
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
21 2047
19 1023
17 511
15 255
13 127
9 31
7 15
5 7
3 3
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
7 15
5 7
3 3
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
21 2047
19 1023
17 511
15 255
13 127
9 31
7 15
5 7
3 3
11 15
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
7 15
5 7
3 3
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
15 255
13 127
11 63
9 31
5 7
3 3
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
15 255
13 127
11 63
9 31
5 7
3 3
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
1 1
1 1
1 1
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
15 255
13 127
11 63
9 31
5 7
3 3
6 7
1 1
1 1
1 1
1 1
1 1
1 1
1 1
5 7
3 3
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
9 31
7 15
5 7
6 7
1 1
1 1
1 1
1 1
1 1
1 1
3 3
1 1
1 1
2 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1


==> data/nuop_stats_pi4.dat <==
monodromy_depth monodromy_time nuop_depth nuop_time
4 0.013421817999999863 4 1.54219701
3 0.00960984999999992 3 0.8189317890000001
3 0.008959991000000223 4 1.496833272
3 0.008141382999999891 4 1.4241211960000006
3 0.007446804999999834 3 0.82627016
4 0.01323044799999984 4 1.478514175
4 0.01052298000000107 4 1.4761177090000004
3 0.007877863000000929 3 0.7702135319999996
4 0.010412164999999973 4 1.302935862
3 0.008482981000000223 4 1.5880791909999985
5 0.013073161999999527 5 2.7741762959999985
3 0.00879370300000204 3 1.0691805479999985
3 0.007376989000000833 4 1.4170249800000008
3 0.00784761899999964 4 1.3531048220000024
4 0.009073339999996932 5 3.0899786429999985
3 0.011746758000001023 3 0.9372562509999973
3 0.007563419000000238 3 0.9320341390000024
3 0.00805562200000054 3 0.975937296999998
3 0.008171797999999342 3 0.7903810849999999
4 0.010806808000001666 4 1.600698983000001
4 0.011375361999999 4 1.7294814760000001
4 0.013543340999998321 4 1.387606573000003
3 0.007490779000001169 4 1.5889669019999957
3 0.007361477999999977 3 0.8253910549999972
4 0.00943386400000179 4 1.5569585619999984
4 0.010735214999996856 4 1.6411699060000018
3 0.00807465700000165 3 0.7271171249999995
4 0.010438436999997691 4 1.7582418570000016
3 0.008465721000000315 3 0.7550641670000005
4 0.009655895999998165 4 1.5596724510000044
4 0.01174891200000161 4 1.535414688000003
3 0.007182163999999602 4 1.6037853049999953
3 0.007677312999994967 3 0.9405472070000016
4 0.009922709000001362 4 1.478865951000003
4 0.009872677999993584 4 1.5305387200000027
4 0.010203823000004775 5 3.1411525299999994
4 0.011193728000002068 5 2.4045907850000035
3 0.009256749999998704 4 1.344991198999999
4 0.010409283999997854 5 2.4707983639999966
3 0.0074918190000019536 3 0.7843857219999961
4 0.010059142000002907 4 1.4814339389999986
3 0.007588734999998792 4 1.751697195999995
4 0.009836385999996367 4 1.5155686959999954
3 0.007634616999993682 3 1.062998960999991
4 0.010515574999999444 4 1.4799813519999958
3 0.007810008000006974 3 0.7587983540000067
3 0.008857495000000881 4 1.8158844029999983
3 0.009192136999999434 3 1.0493783879999938
4 0.009079260000007139 4 1.7891598000000073
4 0.00989829899999961 4 1.5894914380000102
4 0.010136360999993599 4 1.6260395070000015
4 0.009785987000000773 4 1.8059517590000098
3 0.00835543899999891 4 1.7178476180000075
3 0.0076995510000017475 3 0.9259849000000031
5 0.013349191000003202 5 2.9484525729999973
3 0.008276114000011603 4 1.8380083570000068
4 0.01149697099999969 4 1.5330348569999899
4 0.009638125999998692 4 1.8045956469999993
4 0.009223484000003168 5 2.744060573999988
3 0.008328812000002017 4 1.726329731000007
4 0.009835035999998354 4 1.3911813139999936
3 0.008542071000007923 3 1.0322004450000009
3 0.008118768000002774 3 0.7166489869999992
4 0.010010328000007007 4 1.2693632590000021
4 0.010536237000010829 4 1.4514629759999877
3 0.008353177999993022 4 1.6255361580000027
4 0.010243859999988558 4 1.6545273459999947
4 0.010374303999995504 4 1.3996259150000014
4 0.010269427999986647 4 1.4000733119999893
4 0.010501751999996145 4 1.5433614100000028
3 0.008534581999995794 4 1.6954243959999928
3 0.008937897999999223 4 1.4927331570000035
4 0.0103780830000062 4 1.7059283359999995
5 0.014155190000010975 5 2.2328518029999884
3 0.007258071000009636 3 0.8657545209999995
3 0.009107915999990723 3 0.8949449979999997
4 0.01018462300000067 4 1.2870950619999917
4 0.011011984999996116 4 1.415823568999997
4 0.010729651000005447 5 2.522395645000003
4 0.011783343999994145 5 2.486071702000004
4 0.010866719999995667 4 1.5977373500000027
3 0.008314029999993977 3 1.0732180189999951
4 0.010516147999993564 4 1.6094156429999913
4 0.010593406999987565 4 1.3850997389999975
3 0.008445365999989463 3 0.8263536449999833
3 0.009361509000001433 3 1.2317012340000133
3 0.009613333000004332 4 1.724080678000007
3 0.008336264999996956 4 1.865174054000022
5 0.013608658000009655 5 2.6603725129999987
3 0.007915491999995083 3 0.8808747459999893
3 0.007857084000022496 3 0.828056537000009
4 0.009846616999993785 4 1.4360060720000263
3 0.00889315599999918 4 1.4274474580000174
4 0.00981649400000606 4 1.3817983669999876
3 0.00843281800001705 3 0.9614990100000114
3 0.007554619000018192 3 0.9071533390000184
3 0.007586472000014055 4 1.379832534000002
4 0.010071180000011282 4 1.4257046040000034
4 0.009182132000006504 4 1.411821677000006
4 0.009955476999977009 5 2.676681258000002
3 0.009115573999991966 4 1.5883736579999947
3 0.008155698999985361 4 1.599048573999994
4 0.011623692000000574 4 1.524914989999985
4 0.010187819999998737 4 1.5188986779999993
3 0.008374226000000817 3 0.8225612020000028
4 0.010480701000005865 4 1.5655510899999854
4 0.010065262000011899 4 1.5874781889999952
3 0.00944861900001115 3 0.8742939969999952
3 0.008105709000005845 3 0.7979542719999984
4 0.010640053000003036 5 2.3859397859999945
4 0.010017724000022099 4 1.2501264439999886
3 0.008319170999982362 4 1.3577753670000163
5 0.013529802000022073 5 2.4620867330000067
3 0.008004341000003024 3 0.7981464979999942
3 0.007458478999978979 3 0.8056532839999875
3 0.008424824999991642 3 0.9893168170000024
4 0.009897265000006428 4 1.5768013809999957
3 0.007894122999999809 5 2.5225424489999853
3 0.007770682999989731 3 0.9051142790000029
4 0.010069222999987915 4 1.2978212980000023
3 0.007561798000011777 3 0.922336984999987
4 0.009881616999990683 4 1.7617911240000126
4 0.009885494000002382 4 1.3443150429999946
5 0.013149720000001253 5 2.813154429000008
4 0.009262135000000171 4 1.3324476809999908
4 0.010508547999990014 4 1.7702746980000086
4 0.010605322000003525 4 1.5280864590000078
4 0.011108197999988079 4 1.7241003569999975
3 0.007597445000016023 3 0.7618166999999971
4 0.009786869999999226 5 2.7065457049999964
4 0.010553120000025729 4 1.8788319859999945
4 0.010465675999995483 4 1.4930097429999876
4 0.010501515999976618 4 1.5023495810000043
4 0.010791786999988062 4 1.5292145649999895
3 0.007625712999981715 3 0.8579740639999898
3 0.007417078999992555 4 1.7388222659999997
5 0.012578646000008575 5 3.0900876859999755
3 0.008176153000022168 3 0.996835171000015
4 0.010316479000010759 4 1.380212967999995
3 0.007444327999991174 4 1.5119842720000065
3 0.008453487999986464 3 0.8210956910000107
4 0.009569348999974636 4 1.4081358770000065
4 0.010618765000003805 4 1.5217963599999962
3 0.007507100999987415 3 0.9968451329999937
4 0.009837615999998661 4 1.9735532810000223
3 0.009368268999992324 3 0.8360253179999972
4 0.009805990000018028 5 2.4301168620000055
3 0.0081070299999908 4 1.5831107029999885
4 0.01061001400000805 5 2.5764900890000035
3 0.007550662999989299 4 1.7408407650000015
3 0.010454817999999477 3 0.9431982010000013
4 0.010250033999994912 5 2.847876603000003
3 0.008211435999982086 3 0.8580238239999858
3 0.010049223000009988 3 1.4244848510000168
3 0.007561229000003777 3 1.3598952469999972
4 0.010538424999992912 5 3.200089216000009
4 0.009595444000012776 4 1.6178633270000091
3 0.008636821000010286 4 1.4217263209999942
4 0.009907103999978517 4 1.665674703999997
3 0.00808362000000784 4 1.4068731259999936
3 0.007774743999988232 3 0.678512177999977
4 0.0110644000000093 4 1.3790923910000004
4 0.009593747999986135 4 1.4689157379999926
4 0.010468554999988555 4 1.613272142999989
3 0.013485666999997648 3 1.0306262120000156
4 0.015415683999975727 4 1.5196887540000148
4 0.009944591999982322 4 1.3560830260000216
4 0.010674513000026309 4 1.7257472699999994
3 0.008092263000037292 3 0.8585345320000215
3 0.010704739000004793 3 0.8647678830000132
4 0.010043913999993492 4 1.5765354559999878
3 0.007982278999975279 3 0.9228679959999795
3 0.007697858999961227 3 0.9956848980000359
4 0.010517067000023417 4 1.4810582800000134
3 0.008072083999991264 4 1.673305484000025
4 0.009905605000028572 4 1.5503948410000135
4 0.010794576000023426 4 1.543702278000012
3 0.008755089000032967 3 0.939428356999997
4 0.010067211999967185 4 1.6254550379999841
4 0.009183462999999392 4 1.4891134490000013
3 0.009274339000000964 4 1.596840171999986
4 0.01057044300000598 4 1.6101043060000393
4 0.02159576299999344 4 1.5928856560000213
4 0.010437981999984913 4 1.2923135070000171
4 0.01183081200002789 4 1.3683028620000073
3 0.008286830999963968 3 0.8071655300000202
3 0.0075018719999775385 4 1.6794387840000127
4 0.012673401999961698 4 1.230987194000022
3 0.008047164000004159 3 0.9770843439999908
3 0.007917719000033685 4 1.4092098709999732
3 0.008255480000002535 3 0.9630927179999844
3 0.008881738000013684 3 1.1719448030000308
3 0.008399137999958839 3 0.8305479990000322
5 0.011950996000052783 5 2.532117338999967
4 0.01187311299997873 4 1.5281604059999836
3 0.008889927000041098 3 0.8279261010000027
4 0.009507662000032724 5 2.4792877329999783
4 0.009824766000008367 4 1.6284722309999893
4 0.010232905000009396 4 1.7327639060000024
3 0.007710703999975976 4 1.5984162409999954
5 0.012138434999997116 5 2.8758121050000227
3 0.008835508999993635 3 1.0759100730000455
4 0.011078074000010929 5 2.6037010979999877
4 0.012045843999999306 4 1.4572743280000395
4 0.011119027999995978 4 1.4780603639999867
3 0.00878846899996688 3 1.0973505369999543
4 0.011858996999990268 4 1.5075935219999792
4 0.010032289999969635 4 1.454769252999995
3 0.007972537999989981 3 0.8751441119999868
3 0.00811430100003463 3 0.9406064080000078
4 0.009872394000012719 4 1.439725242999998
4 0.010492854000005991 4 1.431629825000016
4 0.01091119699998444 4 1.6180564460000255
5 0.014413746999991872 5 2.662665142000037
3 0.007391865999977654 4 1.383356630000037
4 0.009747552999954223 5 2.2915023410000117
3 0.008150612999997975 3 1.2489635939999744
4 0.00982976300002747 4 1.5173704540000017
3 0.007609238000043206 3 0.8375773850000314
3 0.007576342999982444 3 0.940785161000008
4 0.009898668000005273 4 1.516200461999972
3 0.007446651000009297 3 0.9385583740000243
3 0.007856016999994608 3 0.9503630870000279
3 0.007188341000016862 3 0.7126634829999716
4 0.010529283000039413 4 1.4676702939999586
3 0.008158753000031993 3 0.9527529389999927
3 0.00767260999998598 3 0.8337663820000216
4 0.009465094999995927 4 1.4319523719999552
4 0.010277359000042452 5 2.619609675999982
3 0.008202262999986942 4 1.5782255759999657
4 0.00973361000001205 5 2.3393357530000003
3 0.008732396999960201 4 1.5622984839999958
4 0.011162685999977384 4 1.4570239429999674
3 0.007972392999988642 3 0.8630667240000207
4 0.010595461999969302 5 2.5595131019999826
3 0.007595406000007188 4 1.6280029219999506
3 0.008016365999992558 4 1.5769087189999595
4 0.010149719000025925 4 1.5838486920000037
4 0.009681693000004543 4 1.4449147370000333
3 0.008012202999964302 4 1.456620762
4 0.009295113000007404 5 2.4135711569999785
4 0.010538338999992902 4 1.6489505459999805
4 0.010708859000033044 4 1.3484590570000137
3 0.007713641000009375 3 0.8260835910000424
3 0.009657822999997734 3 0.9990188040000021
4 0.011852001000022483 4 3.0966303259999677
3 0.0081771379999509 4 1.5323500949999698
4 0.010115686999995432 4 1.4976312269999994
4 0.009438655999986167 4 1.6238927630000148
3 0.009187429999997221 3 0.9359032170000319
4 0.012859112000001005 4 1.6063778170000091
3 0.008165597000015623 3 1.0481407380000292
3 0.007956287000013162 3 0.82466711699999
3 0.008313287000021319 4 1.3288495420000004
4 0.009534337000047799 4 1.4469980370000144
3 0.008321939999973438 3 0.7946116569999617
3 0.007496478999996725 4 1.8134540599999696
3 0.008297467000033976 4 1.529752400999996
3 0.007578234999982669 3 0.946454751000033
4 0.00983059800000774 4 1.636224009999978
4 0.009749502999966353 4 1.343269915999997
4 0.01001061100004108 4 1.5354214760000104
3 0.008690002999969693 3 1.1134889630000089
4 0.009375782000006438 5 2.3812715260000346
4 0.010009980000006635 4 1.7911498650000226
3 0.007374674000004688 3 0.8627213600000232
4 0.011129284999981337 4 1.4612145599999735
4 0.010656942999958119 4 1.403433371999995
4 0.010135708000007071 4 1.5466705159999492
3 0.007687893000024815 3 0.9193503989999954
3 0.007431013000029907 3 0.8530188790000466
5 0.012657171999990169 5 3.5564128030000006
4 0.010095255999999608 4 1.5610034479999513
4 0.00979049400001486 4 1.4397862069999974
3 0.007472963999987314 3 0.8300230520000014
4 0.010199975999967137 4 1.5619594200000506
3 0.0076985150000155045 3 0.9561525459999984
3 0.007671126999980515 3 0.80902179200001
3 0.00766112499997007 3 0.8603007719999596
3 0.008047906999991028 4 1.724808902999996
3 0.008215481999968688 4 1.3326426550000292
3 0.008330446000002212 3 0.8213891800000397
4 0.009852061999993111 4 1.4368217389999813
4 0.010185721999960151 4 1.3987066990000017
3 0.00817430299997568 3 0.7735099569999875
3 0.008029602999954477 3 0.8689867900000081
4 0.00992356900002278 4 1.6605566949999684
3 0.00851182400003836 4 1.771928344999992
3 0.007864859999983764 3 0.7999884299999849
3 0.009297365000008995 3 0.9040099249999685
4 0.010278427999992346 4 1.780274181999971
5 0.013147573999958695 5 2.389455940000005
3 0.007933503999993263 3 0.797807223999996
4 0.00980464799999936 4 1.396123246000002
3 0.007850431999997909 3 0.9116910420000295
3 0.00729345000002013 3 0.8962950810000052
5 0.012160137000023497 5 2.498430252999981
4 0.009768737000001693 4 2.2302347660000237
3 0.008190764000005402 3 0.7386453309999865
3 0.00749711200001002 4 1.5206082379999657
4 0.010310344999993504 4 1.550023574000022
3 0.008246861999964494 4 1.549823611000022
3 0.007452332000013939 3 0.7628746620000015
4 0.010647314999971513 4 1.4531613170000242
3 0.008484500000008666 4 1.6340472250000175
4 0.009822970999948666 4 1.7285262700000317
5 0.018372906000024614 5 3.288642396
3 0.008208248000016738 5 2.6792029079999793
3 0.008176110000022163 3 0.9803860220000047
3 0.007631480999975793 3 0.7481063090000362
4 0.009850851000010152 4 1.9490238459999887
3 0.00765215899997429 3 0.8449201180000045
3 0.0085200649999706 3 1.0492001380000033
3 0.0077593409999963114 3 0.7562959670000282
3 0.00826434500004325 4 1.8362467560000368
4 0.009732973999973638 4 1.3782957739999802
3 0.008430885999985094 4 1.551220715999989
3 0.008578548000002684 3 0.8465159770000241
4 0.010378021000008175 4 2.280211301999998
3 0.007342982000011489 3 1.0208950950000144
4 0.010366910000016105 4 1.6766241830000013
3 0.008235415000001467 4 1.5021587759999875
3 0.007717498000033629 3 0.8809503889999633
3 0.007939785000019128 3 0.8280987249999612
3 0.007628664000037588 3 1.0137980690000177
3 0.007721935000006397 4 1.539844721999998
4 0.009926796000002014 4 1.7134696279999844
4 0.010922693999987132 5 2.494697276000011
3 0.008259904999988521 3 0.9138658399999713
4 0.009246785000016189 4 1.5959913720000145
4 0.011162441999999828 4 1.5443145739999977
3 0.007636706000027971 3 0.8993478419999974
4 0.009788485000001401 4 1.5805354389999593
4 0.009837474999983442 4 1.5250768379999613
4 0.010557414000004428 4 1.6222037309999564
4 0.010887350000018614 5 2.3228472229999966
4 0.009453493000023627 4 1.596546189000037
3 0.009287266999990607 3 0.9172369870000239
4 0.00952779599998621 4 1.7745659679999903
4 0.01035562800001344 4 1.5012198969999986
3 0.008229073999984848 3 0.8577792350000095
3 0.007949912000015047 3 0.8917424019999771
3 0.007513971999969726 3 0.9180014849999907
4 0.0118308869999737 4 1.368127899000001
4 0.010399836000033247 4 1.481541454999956
4 0.009609273999899415 4 1.2420392590000802
3 0.009584149000033904 3 0.8233310970000502
4 0.010722678999968593 5 2.4746409609999773
3 0.00794277400007104 4 1.8173936829999775
4 0.009926586000005955 4 2.016815250000036
3 0.007917029999930492 4 1.6658037729999933
3 0.007942212999978437 3 0.8152146850000008
3 0.007455907000007755 4 1.5082664999999906
4 0.00909643199997845 5 2.5503988739999386
3 0.007527505999973982 3 0.9655857929999456
4 0.010197083999969436 4 1.421342518000074
3 0.00815726399991945 4 1.6720386860000644
3 0.007926723999958085 3 1.1163757150000038
4 0.010166125999944597 4 1.6922340490000352
3 0.008426455999938298 3 1.1079517960000658
5 0.013085355000043819 5 2.8339972549999857
4 0.010684841000056622 4 1.7349206019999883
4 0.010179908999930376 4 1.9026721200000338
4 0.010379782999962117 4 2.8229260609999756
4 0.009728951999932178 4 1.5310090279999713
5 0.012342687000000296 5 2.46973049799999
4 0.010437038999953074 4 1.6194362029999638
4 0.009823867000022801 4 1.8359792459999653
3 0.008507238999982292 4 1.6492330490000313
4 0.009875996000005216 4 1.426733593999984
3 0.007823089999988042 4 1.7112351380000064
3 0.00800262699999621 3 1.0110523800000237
3 0.008256103000007897 4 1.5535419279999587
4 0.011175453999953788 4 1.4867503169999736
4 0.010500074999981734 4 1.419631484999968
3 0.007436803000018699 3 0.8181254969999827
4 0.009490626000001612 4 1.4496479549999322
4 0.010103666000077283 4 1.3697624200000291
4 0.010589120000076946 4 1.3481172099999412
3 0.007638157999963369 5 2.7977808609999784
3 0.008459023000000343 3 0.8075739320000821
3 0.007607057999962308 3 1.061668243999975
3 0.00796802000002117 3 0.8619003769999836
4 0.010085834000051364 4 1.5252315420000286
4 0.011277543999995032 4 1.3414005199999792
5 0.01248095700009344 5 2.5804683170000544
3 0.00889820999998392 3 0.8513289790000726
3 0.008182508999993843 4 1.8020531340000616
4 0.01029412200000479 4 1.5163356920000979
4 0.010437135000074704 4 1.3965903289999915
4 0.00973504600005981 5 2.7388535999999704
4 0.00965492299997095 4 1.404511241000023
4 0.009718052000039279 4 1.5153073239999912
4 0.009990931999936947 5 2.563396343000022
4 0.010444206999977723 4 1.7258661629999779
3 0.007970096000008198 3 1.180342493000012
4 0.011157959999991363 5 2.4089706040000465
3 0.007657206999965638 3 0.7099188160000267
3 0.007453348000012738 4 1.478001641999981
4 0.010187090000044918 4 1.888252591999958
4 0.010359515999994073 4 1.5622781269998995
3 0.007927736999931767 3 0.9439582579999524
4 0.010022853999998915 4 1.6439783490000082
3 0.007931208999934825 3 0.9242140799999561
4 0.010367661000032058 4 1.3743246200000385
4 0.009927094999966357 4 1.5923109630000454
4 0.01006224699995073 4 1.5039121940000086
4 0.01035950099992533 4 1.5717962779999652
3 0.010866878000001634 3 1.2648460660000183
3 0.007524216999968303 4 1.7418311389999417
4 0.01006577800001196 4 1.407527402000028
3 0.007689113999958863 4 1.489223309999943
3 0.0085566509999353 4 1.4635386840000137
5 0.012096106000058171 5 2.357706840999981
4 0.009023664999972425 5 2.6337210340000183
4 0.010184094000010191 4 1.4412714590000633
4 0.009387681000021075 4 1.829705724000064
4 0.009503440999992563 4 1.3424202610000293
3 0.007691014999977597 3 0.9837293719999707
4 0.010141626000063297 4 1.4074719579999737
4 0.010278221000021404 4 1.531498604000035
4 0.010204860000044391 4 1.2837774800000261
5 0.011956854999993993 5 2.431627320999951
4 0.009840311000061774 4 1.4383199279999417
4 0.010634938999942278 4 1.5216119689999914
4 0.01022815700002866 5 2.465393997000092
3 0.00761926300003779 4 1.82491432300003
4 0.010603349000007256 4 1.6172076609999522
4 0.009789247000071555 4 1.7798354049999716
3 0.00728423499992914 3 0.7397739549999187
4 0.010436167999955615 4 1.5750127179999254
3 0.008194063999894752 3 0.8576771570000119
3 0.007400627000038185 3 0.9700005170000168
3 0.008565633999978672 3 0.9656007669999553
3 0.009962850999954753 3 0.8059013990000494
4 0.01001262600004793 4 1.4519984069999055
3 0.008255109999936394 3 1.097231263000026
3 0.008169323000061013 3 1.0012206200000264
3 0.007541978000062954 3 0.8917450479999616
3 0.007349052999984451 3 1.1280851310000344
3 0.007576522000022123 3 0.9209877969999525
4 0.009984432000010202 4 1.509229434999952
3 0.008231615999989117 3 0.8600416349999023
3 0.007456145999981345 4 1.601526867000075
4 0.009899854999957824 5 2.3314468549999674
4 0.010064478000003874 4 1.6207813980000765
3 0.009268305999967197 4 1.4653610490000801
3 0.008312660000001415 4 1.2909804329999588
4 0.01058449999993627 5 2.3137795680000863
3 0.010258133999968777 3 0.7267996470000071
3 0.00848511200001667 4 1.4414490430000342
4 0.01076938199992128 4 1.2706244060000245
4 0.010029730000042036 4 1.5248774199999389
3 0.007311321999964093 3 0.9073493880000569
3 0.007987232000004951 3 0.7850340329999881
4 0.011334989000033602 4 1.4389753990000145
4 0.010722642000018823 4 1.582217845999935
3 0.008306771999968987 3 0.764726722999967
3 0.008646661999932803 4 1.447057194000081
4 0.009626660000094489 4 1.3743289750000258
5 0.012703263999924275 5 2.4618607670000756
3 0.008021461999987878 3 0.8637516530000084
4 0.009991910999929132 4 1.5465618929999891
4 0.009876453000060792 4 1.7556237210000063
3 0.007921159999909833 3 0.9274996100000408
3 0.007748796999976548 4 1.8386184299999968
3 0.007714168999996218 3 0.8277959380000084
4 0.00993028199991386 4 1.558661063000045
3 0.007772444000011092 3 1.1095159080000485
4 0.010039451000011468 5 2.3433664990000125
3 0.009474238000052537 3 0.9714126059999444
3 0.007394743000077142 3 1.0633646059999364
3 0.007449182999948789 4 1.5303495739999562
4 0.009841946000051394 4 1.4220533830000477
3 0.00833054899999297 3 0.8380952630000138
3 0.007361629999991237 4 1.3881033189999243
3 0.00853560899997774 4 1.534950110000068
4 0.009912994000046638 4 1.3802625810000109
4 0.01012328299998444 4 1.7681278270000576
3 0.007947622000074261 4 1.5301736320000145
4 0.009893554000086624 4 1.3997970369999848
3 0.007632453999917743 4 1.3136460319999514
4 0.010274009999989175 5 2.5837622139999894
3 0.007865265999953408 3 1.0836070840000502
4 0.010709562999977607 4 1.5883764699999574
4 0.010096367999949507 4 1.58281647900003
3 0.009534139000038522 3 1.0767650769998909
3 0.008160886999917238 3 1.4028080479999971
3 0.010349786999995558 3 0.9282387279999966
3 0.008040652999966369 3 1.1127657990000444
4 0.014224044000002323 4 1.7119390540000268
4 0.011209013000097912 4 1.9586141009999665
4 0.013848954999957641 4 1.7494013869999208
3 0.008706703000029847 4 1.5042942719999246
3 0.011492051999994146 3 1.016163016000064
3 0.008787536999989243 3 1.4051252500000828
3 0.008196981999958552 4 1.8826994600000262
4 0.009943097000018497 4 1.3928055879999874
3 0.008295024000062767 3 0.703200096000046
3 0.007784980999986146 3 1.1349092609999616
4 0.00997751199997765 4 1.8098188530000243
4 0.01061935200004882 5 2.649420280999948
3 0.007648621999919669 3 1.2788428100000147
4 0.010951448000014352 5 2.8680992580000293
3 0.008084447999976874 4 1.7902615689999948
4 0.010103496000056111 4 1.5910656739999922
3 0.008357550999903651 4 1.5419234739999865
4 0.011079707999897437 4 1.5092598029999635
3 0.009206277999965096 3 1.0136745309999924
3 0.008609586000034142 3 0.8801457609999943
3 0.009193933000005927 3 0.796305244999985
4 0.010122598000066318 4 1.5369657279999274
3 0.008876136000026236 3 1.0640005970000175
3 0.010501933000000463 3 0.8359807299999602
3 0.008061866000048212 3 0.854214909999996
4 0.010531151000009231 5 2.5785857009999518
4 0.009980815000062648 4 1.3240381990000287
3 0.008264331999953356 3 0.8837141559999964
3 0.007437228999947365 3 0.8638910040000383
3 0.007783767000091757 3 0.8706832750000331
3 0.008011770999928558 4 1.3812140779999709
4 0.009889628000109951 4 1.6142420819999188
3 0.0071725660000083735 3 0.7549404860000095
3 0.007676647000039338 3 0.9112391879999677
4 0.010488159000033193 4 1.7282467429999997
3 0.008570406999979241 4 1.4884755059999861
4 0.009856361000061042 4 1.4546140439999817
4 0.011210259999984373 4 1.6528683269999647
3 0.008073001999946428 4 1.856602051999971
4 0.009276550999970823 3 1.1183666979999316
3 0.008068627999932687 3 0.7416632819999904
3 0.008269629999972494 4 1.5326821689999406
4 0.010789577000082318 4 1.6441419079999378
3 0.007473864999951729 4 1.6326485260000254
5 0.012510326999972676 5 3.1783832640001037
3 0.0072347319999153115 5 2.923943508999969
3 0.007817528000032326 3 0.7672306189999745
5 0.013208491000000322 5 2.656371164999996
4 0.009433352000087325 4 1.4331617390000702
3 0.007702804000018659 3 0.932050209999943
3 0.009460559999979523 3 1.0139949590000015
3 0.009429855000007592 4 1.5881375210000215
4 0.010356793999903857 4 1.6846870919999901
3 0.008983568999951785 3 0.8570537360000117
4 0.010607915000036883 4 1.6174293080000552
4 0.010935638999967523 4 1.474049177999973
3 0.009525728999960847 3 1.023013361999915
4 0.01071152899999106 4 1.7660492810000505
4 0.013620263000007071 4 2.1278064460000223
3 0.008581138999943505 3 1.111403800000062
3 0.010211353000045165 3 0.8899117839999917
3 0.009406866000063019 4 1.846980679000012
4 0.009523186000023998 4 1.5345841810000138
3 0.008862604000000829 3 1.0474614859999747
3 0.008777829999985443 3 0.7354381540000077
4 0.011254516999997577 4 1.9017657220000501
3 0.008983919999991485 3 0.8207159730000058
4 0.010779184000057285 4 1.510278674999995
3 0.0084475429999884 4 1.6666107280000233
5 0.014040298000054463 5 2.6847141920000013
5 0.013955223000039041 5 2.420022701999983
3 0.007834265000042251 4 1.6395380850000265
3 0.00793733099999372 4 1.6244121290000066
4 0.011210528999981761 4 1.6604878599999893
4 0.01050409699996635 4 1.6120706780000091
3 0.008885363999979745 3 0.7901943619999656
3 0.008555472000011832 3 0.8563227539999616
4 0.011543096999957925 4 1.56667419900009
3 0.00763073500002065 3 0.9752383539999983
3 0.008984019000081389 4 1.5497102499999755
3 0.008347473999947397 4 1.6240224560000343
3 0.00853203599990593 3 1.0496118449999585
4 0.012625135999996928 4 1.4005738590000192
3 0.008811298999944484 3 0.8212656119999338
5 0.013165512999989915 5 2.739025917000049
3 0.008480752999957986 4 1.4941288130000885
3 0.008044033000032869 3 0.8475121679999802
4 0.00992123600008199 4 1.7300923090000424
4 0.010651037000002361 5 2.8376528830000325
3 0.007850666000081219 3 0.847960865999994
3 0.007514083000046412 4 1.6349695309999106
3 0.008387429000094926 3 0.9730738419999625
3 0.007820556999945438 3 0.9318985310000016
3 0.007655501000044751 3 0.9964369580000039
3 0.007572099999947568 4 1.430766085000073
3 0.00913173399999323 4 1.4835174870000856
3 0.009066137999980128 3 0.8190625480000335
4 0.01029947799997899 4 1.5561375759999692
3 0.007561146000057306 4 1.471031929999981
3 0.008827148000023044 3 0.9396245570000019
3 0.008387265000010302 3 0.8930847290000656
4 0.010463447000006454 5 2.84334009600002
3 0.007983170999978029 3 0.9823425549999456
3 0.009084642999937387 3 1.0213408219999565
3 0.008480432999931509 4 1.398349721000045
4 0.01022020799996426 4 1.5612125029999788
4 0.010435369999981958 4 1.64610165900001
3 0.009096990999978516 3 0.8656187519999321
4 0.009678160000021307 4 1.359869840999977
4 0.010642656000072748 4 2.190505761000054
3 0.008266004999995857 4 1.6924207350000415
4 0.010734323999940898 4 1.5105390720000287
5 0.01303842100003294 5 2.3796272299999828
4 0.00989567999999963 4 1.3519884659999661
3 0.007697648999965168 3 0.8407043270000258
3 0.008154391000061878 4 1.960561877000032
3 0.007127856000010979 3 1.1974095539999325
4 0.009619912999937696 4 1.5765232460000789
4 0.01071810800010553 4 1.7930040040000677
3 0.009853476999978739 4 1.9008692970000993
4 0.010450602999981129 4 1.5728395859999864
4 0.01062467999997807 4 1.5698407109999835
4 0.01066212600005656 4 1.6267080140000871
4 0.009665481999945769 4 1.470244128000104
4 0.009581045999993876 4 1.4261904009999853
4 0.010430285999973421 5 2.84641736399999
4 0.009359833000075923 4 1.5998505340000975
3 0.00781491800000822 3 0.8071854340000755
4 0.009916359000044395 4 1.2935826359999965
3 0.00802325799998016 4 1.8368825029999698
3 0.007767373999968186 3 0.9278274960000772
3 0.008379757999932735 3 0.973556359999975
5 0.012439427000003889 5 2.168501370999934
3 0.008917962000055013 4 1.61280897000006
3 0.007175484999947912 3 0.7607363700000178
3 0.007897518999925524 3 1.0518798519999564
4 0.010517947000039385 4 1.665582986000004
3 0.008205903999964903 3 0.9541967829999294
4 0.01057941099998061 4 1.4338127350000605
3 0.008872847000020556 3 0.8209775850000369
4 0.009201169999982994 4 1.5427842740000415
4 0.009345138000071529 4 1.616306100000088
3 0.00892067400002361 4 1.4227404110000634
3 0.0074769569999944 3 1.0718116430000464
3 0.007780299000046398 3 1.0334807620000674
3 0.007887825000011617 3 0.8597210410000571
4 0.012025816000004852 4 1.5249661240000023
4 0.009755162000033124 4 1.7629605979999496
4 0.009141903999989154 4 1.5184039670000402
3 0.0076712180000413355 3 0.7915497049999658
3 0.007666482999979962 3 1.0183494819999623
3 0.007858682999994926 3 0.9155081850000215
3 0.00794239499998639 3 0.8634178859999793
3 0.007203954000033264 3 1.1492978150000681
3 0.008319298000060371 4 1.332923995000101
4 0.010104112000021814 5 2.5745642460000226
4 0.009619464000024891 4 2.036983759000009
5 0.012472215000002507 5 2.623928023000076
3 0.007929752999984885 4 1.4261867099999108
4 0.01006340900005398 4 1.6710716320000074
4 0.011311758000033478 4 1.517376937999984
3 0.007612187000063386 4 1.552513471999987
3 0.008298682000031476 3 0.7112315719999742
4 0.009856753000008212 4 1.4322650080000585
3 0.008576193000067178 3 0.9455777739999576
4 0.009809117999907357 4 1.836995225999999
3 0.007512491000056798 3 0.8653230109999868
4 0.011243266000064978 5 2.739003147999938
4 0.010453688999973565 4 1.5816837900000564
3 0.00994058200001291 3 0.7626194870000518
4 0.009690323999961947 4 1.6569444360000034
3 0.007660725999926399 3 0.93310838900004
4 0.010148572000048262 4 1.4635215409999773
3 0.008288701999958903 3 0.9962820889999193
3 0.008689722999974947 3 0.7914266300000463
4 0.009604001000070639 4 1.8396452029999182
3 0.007922937999978785 3 1.013017858000012
4 0.010019742999929804 5 2.5525701610000624
3 0.007522016000052645 3 0.7512386519999836
4 0.00993827100000999 4 1.675193322000041
3 0.008167654999965634 4 1.4556672429999935
3 0.007582692000028146 3 0.8273763449999478
4 0.009711937000020043 4 1.5189343900000267
3 0.0072824730000320415 4 2.046159877999912
3 0.008213933999968503 3 1.0023524229999339
3 0.009208166999997047 4 1.636980804000018
3 0.008138067000004412 3 0.7854959459999691
4 0.011948169999982383 4 1.6196504450000475
4 0.009842366000043512 4 1.592971336000005
4 0.011036964000027183 4 1.7570591029999605
4 0.010039757999948051 4 1.4516923240000779
4 0.011357482999983404 5 2.3561692289999883
4 0.010186650000036934 4 1.5063573669999641
3 0.007850854999901458 3 0.8051940380000815
3 0.008589875999973628 3 1.3009142640000846
4 0.009983476000002156 4 1.5988451350000332
4 0.009567883000045185 4 1.5217852569999195
4 0.010344037999971079 4 1.4818580950000069
3 0.00791148799999064 3 0.828936062999901
3 0.008262746999889714 4 1.3754699309999978
4 0.010706949999985227 4 1.3538625420001154
3 0.007268189000114944 3 0.7979218689999925
4 0.009965129999955025 4 1.5274584809999396
3 0.007411536000063279 3 0.9235078800002157
4 0.010263472000133333 4 1.536398448
3 0.007761939999909373 4 1.6666120299998965
3 0.008759015999885378 4 1.7695220319999407
4 0.011747809000098641 4 1.7779636669999945
3 0.008940674999848852 3 0.9726719380000759
3 0.007992523999973855 3 0.9717506169999979
4 0.012981674000002386 5 3.2555100160000165
4 0.010718151999981274 4 1.3330763070000557
4 0.01124208299984275 4 1.563632627000061
3 0.008942798999896695 4 1.6313386049998826
3 0.008217873000148757 3 1.3970111490000363
3 0.008277510999960214 3 0.7889311849999103
5 0.013903997999932471 5 2.72511221700006
4 0.00935681700002533 4 2.1437966710000183
4 0.009873821999917709 4 1.6688810880000347
4 0.009830240999917805 4 1.320479788000057
4 0.009859685000037643 4 1.7107239270001173
4 0.010628819999965344 4 1.5242761030001475
4 0.0103243339999608 4 1.5162000870000156
3 0.008081243000106042 3 0.7874495690000458
3 0.007735484000022552 3 0.9349663800001053
3 0.008625645999927656 3 0.9897776440000143
5 0.012546256999939942 5 2.448370913999952
4 0.00962056000003031 4 1.446332934999873
3 0.0075527100000272185 3 1.3458647109998765
4 0.010782648000031259 4 1.4854699689999507
5 0.011839367999982642 5 2.3392283939999743
5 0.01420198400001027 6 4.65494469600003
3 0.0076919269999962125 3 0.7911020029998781
4 0.010794476999990366 4 1.5246597140001086
4 0.010145145000024058 5 3.803961350999998
4 0.012517468999931225 4 1.7066077819999919
4 0.00986199899989515 4 1.4725096479999138
3 0.007468818999996074 4 1.3834291059999941
4 0.010474939999994604 4 1.4634065539999028
3 0.007369758000095317 5 2.5718805060000705
5 0.012893580000081784 5 2.756580786000086
3 0.008037027000000307 3 0.8539283309999064
3 0.009068371000012121 4 1.4531015390000448
4 0.01040140899999642 4 1.4099066100000073
3 0.007892912000215802 3 1.0829377340000974
3 0.008297348000041893 3 0.8656438030000118
4 0.010343449999936638 5 2.3840890549997766
3 0.008088555000085762 4 1.58038975400018
3 0.007868924000149491 3 1.003724148999936
4 0.009919874999923195 4 1.7142793000000438
4 0.009582123999962278 4 1.9624662050000552
4 0.011122148000140442 4 1.3752014510000663
3 0.007675247999941348 3 0.7804628179999327
4 0.00992560500003492 4 2.000658236999925
5 0.012692854000079024 5 2.5005405490001067
3 0.007882164999955421 3 0.698039222000034
3 0.008634123000092586 3 0.8088324550001289
4 0.011093039999877874 4 1.4312602930001503
5 0.012171493000096234 5 2.365650765000055
4 0.01028751400008332 4 1.51454376699985
4 0.00943415400001868 4 1.4792206290001104
4 0.010550570999839692 5 2.5624213759999748
3 0.00823078100006569 4 1.7133715530001155
3 0.00818445699997028 3 0.9698285680001391
4 0.010393117999910828 4 2.0779252560000714
3 0.008543886999859751 4 1.5242222419999507
4 0.010990589999892109 5 2.8480979030000526
3 0.008883469000011246 3 0.9220809380001356
4 0.009795977000067069 4 1.6124061539999275
3 0.00875400399991122 3 1.024626980000221
3 0.00877656400007254 4 1.4968350829999508
4 0.010419489000014437 4 1.5218151080000553
5 0.012415291000024808 5 2.612358234999874
3 0.007605582999985927 3 1.0287236900001062
3 0.008099178000065876 4 1.68470461600009
3 0.007392442000082156 4 1.4318158809999204
4 0.010044145000165372 4 1.6451744319999762
3 0.007962871000017913 3 0.7830636839998988
4 0.009908079000069847 4 1.5363912079999409
4 0.00982231100010722 4 1.5150316310000562
4 0.010369745999923907 4 1.7681883999998718
4 0.00920558699999674 5 3.099720328000103
4 0.00973560800002815 4 1.7374306820001948
3 0.008364452000023448 4 1.5131480980001015
4 0.010031892000142761 4 1.456807081999841
4 0.010581592000107776 4 1.4916714529999808
4 0.010274554000034186 4 1.3876089240000056
3 0.008714595999890662 3 0.8749580379999315
3 0.007681177999984357 3 0.8561373889999686
4 0.010251785000036762 4 1.5996382579999135
4 0.010416031000204384 4 1.6622140440001658
3 0.00862722500005475 3 0.900209446999952
3 0.007251009000128761 3 0.9413872729999184
4 0.009571520000008604 4 1.4518450180000855
4 0.009438660999876447 5 2.808118365000155
3 0.0072919499998533865 3 0.747767450000083
4 0.011244859000044016 5 2.5075316309998925
4 0.011215492000019367 5 2.926319899999953
4 0.010162879000063185 4 1.3912949049999952
3 0.007600722000006499 4 1.4746516299999257
3 0.008513875000062399 3 0.7877318740002011
4 0.009921310999970956 4 1.3955872659998931
3 0.00819301199999245 3 0.8766851170000791
3 0.009287398999958896 3 0.9069789540001238
4 0.010355963999927553 4 1.6845262460001322
3 0.007785079999848676 4 1.742836036999961
4 0.010385038999856988 4 4.1811630679999325
3 0.007457403999978851 3 0.8325903959998868
3 0.007341329999917434 4 1.5241784729998926
3 0.007437310000113939 3 1.0684581660000276
3 0.010276164999822868 4 1.5335911899999246
3 0.007480138000119041 3 0.8290340319999814
4 0.010243895000030534 5 2.2778985179998017
3 0.008523971999920832 4 1.4441996329999256
4 0.010481580000032409 5 2.4732340080001904
4 0.013737215999981345 4 1.5407888080001158
4 0.010660710999900402 5 2.995001445000071
4 0.011366418000079648 4 1.5410387970000556
5 0.012013121000109095 5 2.5261104090000117
3 0.012244403000067905 3 1.0967529879999347
3 0.00800950699999703 3 1.1446646019999207
4 0.010445122000191986 4 1.4562897490000069
4 0.010096906999933708 4 1.336960093000016
4 0.010309079999842652 4 1.5209131589999743
4 0.010084145000064382 4 1.6526188519999323
4 0.011448664999988978 5 3.3368757920000007
3 0.007702344000108496 3 0.885083092000059
3 0.008264966999831813 4 1.7864672169998812
4 0.009716268999909516 4 1.6451429429998825
4 0.014907603999972707 4 1.7204358660001162
4 0.010094348999928116 4 1.6877567199999248
4 0.011195099000133268 4 1.5326414559999648
3 0.009056265000026542 3 0.7476751219999187
4 0.009769037000069147 4 1.5024987150000015
4 0.011192925000159448 4 1.4104604829999516
4 0.010210784999799216 4 1.3487265230000958
4 0.011474425999949744 4 1.604381844000045
4 0.010562875000005079 4 1.624528330999965
3 0.008599613000114914 3 0.767526344000089
3 0.008138540999880206 3 1.0533718540000336
4 0.009819455000069865 5 2.4060501750000185
3 0.008926346999942325 3 0.7913688649998676
3 0.008975443000053929 4 1.7799190030000318
3 0.008034672000121645 4 1.6904806219999955
3 0.00768747600000097 4 1.6427579339999738
4 0.01095975099997304 4 1.5594571070000711
3 0.008686013999977149 3 0.9522666719999506
3 0.00838278299988815 4 1.4480860460000713
4 0.010153237999929843 4 1.298202733999915
4 0.010789816999931645 4 1.310072350999917
4 0.010072282999999516 4 1.438544180000008
3 0.008240671000066868 4 1.786811784000065
4 0.010231579999981477 5 2.5509611469999527
4 0.010383602000047176 4 1.575946826000063
5 0.013841278999962014 5 2.749690831999942
5 0.013493350999851828 5 2.251240707999841
3 0.00838369899997815 3 1.006582250999827
3 0.00946410200003811 3 0.8325523000000885
3 0.00817090200007442 3 1.0080682689999776
4 0.010442560000001322 4 1.7200690940001095
3 0.008128128000180368 4 1.713717650000035
4 0.010973654000054012 5 2.9894849209999848
3 0.008723560999897018 3 0.8906822550000015
4 0.009296208000023398 5 2.6028742680000505
3 0.00799240599985751 3 0.9320716889999403
3 0.008612491000121736 3 1.0146490659999472
3 0.00808060199983629 4 1.5291756289998375
3 0.007760393999888038 3 0.8546847669999806
3 0.009402940999962084 3 0.9851504890000342
3 0.0075056370001220785 3 0.8619307960000242
3 0.008498004999864861 4 1.7171430999999302
3 0.008574305000138338 3 0.8477320890001465
4 0.011381584999980987 4 1.8845818250001685
3 0.007652616000086709 3 0.8394283869999981
3 0.007881423999833714 3 0.8985854570000811
4 0.010198029000093811 4 1.5530918810000003
3 0.007991934000074252 4 1.5940081160001682
4 0.009634242000174709 4 1.7467333030001555
3 0.010288742999819078 3 1.1850632300001962
4 0.010850794000134556 5 2.758886561000054
4 0.011776059000112582 4 2.0949965249999423
4 0.01075588499998048 4 1.4139057129998491
3 0.00852862500005358 4 1.3643925430001218
4 0.011080905999961033 4 1.4118596519999755
3 0.0072750479998831 3 0.7922463780000726
4 0.01054364399988117 4 1.7867027600000256
3 0.008478417999867816 4 1.431844577999982
4 0.010052488999917841 4 1.6674530530001448
3 0.0089765330001228 3 0.8726247940001031
4 0.010888907999969888 4 1.7578700970000227
3 0.007863934999932098 3 0.7787418989998969
4 0.010195331999966584 5 2.4842598329998964
3 0.007746158999907493 3 0.8054446650000955
3 0.008645902000125716 3 1.2290287889998126
4 0.010389603000021452 4 1.5006578009999885
4 0.00958136100007323 4 2.02906069200003
3 0.008744259999957649 3 0.8776230470000428
3 0.008087537000164957 3 0.993623530999912
4 0.010113706000083766 5 3.0952550720001
4 0.01054941500001405 4 1.6261833880000722
3 0.008147196999971129 4 1.5548783169999751
3 0.008359068999880037 4 1.492622567999888
3 0.008779239999967103 3 0.8536807559999033
4 0.011238685000080295 4 1.3583460540000942
3 0.007860704999984591 4 2.229293351000024
3 0.009314296999946237 4 1.5489912389998608
3 0.009703694999871004 3 1.4521425999998883
3 0.00869275199988806 4 1.5142488720000529
3 0.008489293999900838 3 0.7550203210000745
4 0.011098735000132365 4 1.764706009000065
4 0.01025062100006835 4 1.4223570300000574
3 0.008626818000038838 4 1.5989897659999315
3 0.008171030999847062 4 1.539775888999884
4 0.010625822000065455 4 1.5063724099998126
3 0.008904528999892136 3 0.9082624909999595
4 0.009709848000056809 4 2.1068021259998204
3 0.007672309000099631 3 0.8227595659998315
4 0.010321052999870517 5 2.52096627800006
4 0.01110734600001706 4 1.6651487879998967
4 0.010528950999969311 4 1.5623170100000152
4 0.010908635000077993 4 1.5102767359999234
3 0.008251537999967695 4 1.4660845419998623
4 0.009466887999906248 5 2.5245432879999044
3 0.008442598999863549 3 0.8514030070000445
4 0.010371909000014057 4 1.6754602070000146
3 0.007924008999907528 4 1.6096817590000683
5 0.012624724000033893 5 2.636079093000035
4 0.010359954000023208 4 1.6499972770000113
4 0.010889774999895963 4 1.5008131540000704
4 0.011017549000143845 4 1.6287308559999474
3 0.008290812000041115 4 1.3192880370002058
3 0.008152011999982278 3 0.7682876410001427
4 0.010875929999883738 4 1.4622121130000778
3 0.007762858999967648 3 0.8458606819999659
4 0.009829508999928294 4 1.4626125249999404
4 0.009744404999992184 4 1.3120341240000926
4 0.011113829999885638 4 1.4626978789999612
5 0.013053298999921026 5 2.558843720999903
4 0.009971330999860584 4 1.7557501219998812
4 0.01119409399984761 4 1.5391790220000985
4 0.008860981999987416 4 1.3628733560001365
3 0.007967218999965553 4 1.504709780999974
3 0.008587136000187456 4 1.8376273779999792
3 0.008044316999985313 3 1.2006848959999843
4 0.010333996000099432 4 1.6322308429998884
3 0.008639678000008644 4 1.6947576289999233
3 0.008302652999873317 4 1.7130812689999857
3 0.008216951000122208 3 0.903340640000124
3 0.007701121999843963 3 1.0100328460000583
4 0.010167195000121865 5 2.4800159080000412
3 0.008229014000107782 3 0.8904715139999553
4 0.009276440999883562 5 2.7902391009999974
4 0.010509017999993375 4 1.4485258619999968
3 0.00766266400000859 3 0.8094575000000077
4 0.009648165000044173 4 1.5173011429999406
4 0.009765848999904847 5 2.8657466439999553
4 0.010399994000181323 4 1.3949424989998533
4 0.009599844999911511 4 1.4129563249998682
4 0.010956598999882772 4 1.393188230000078
4 0.010322098999949958 4 1.4957263700000567
3 0.007776096000043253 3 0.9114035060001697
4 0.010023728000078336 4 1.3938666120000107
4 0.011663626999961707 5 2.620852978999892
4 0.009449594999978217 4 1.5395405259998824
4 0.009900655999899755 4 1.3563550759999998
3 0.0076460689999748865 3 0.9866240860001199
3 0.00751175699997475 3 0.7946689129998958
3 0.007858098000042446 3 0.8338988300001802
4 0.010740717000089717 4 1.3927514700001211
3 0.008169756000143025 4 1.5304655840000123
3 0.007505334999905244 4 1.4128843780001716
3 0.007741165999959776 3 0.7149285089999466
4 0.009601206000070306 4 1.5432168500001353
3 0.007282938000116701 4 1.5426881070000036
4 0.011507606999884956 5 2.7019850809999753
3 0.008204827000099613 3 0.6651406870000756
3 0.007217050000008385 4 1.7142720609999742
4 0.009712120999893159 4 1.5593403979999039
4 0.010371479000014006 4 2.049134779000042
3 0.008874252999930832 3 0.8825224879999496
4 0.010317911999891294 4 1.4015781840000727
4 0.010056792000114001 4 1.5499824640000952
4 0.009825325000065277 4 1.4439936270000544
4 0.010626373000150124 4 1.3526779299997997
4 0.009793052999839347 4 1.4165286119998655
3 0.008933318000117652 4 1.4332481120000011
4 0.010174983000069915 4 1.6887616090000392
4 0.010991372000034971 4 1.6122557559999677
4 0.009156487999916862 4 1.5590988659998857
3 0.00768652400006431 3 0.8316751340000792
5 0.011783723999997164 5 2.7113347389999944
4 0.01113202999999885 4 1.6209323729999596
4 0.011174500999914017 4 1.3786114229999384
4 0.010007965000113472 4 1.38346303000003
3 0.008330164999961198 4 1.4001773150000645
4 0.010017834999871411 4 1.392082438999978
3 0.0077086240000880935 4 1.426478164000173
4 0.011084403000040766 4 1.5725883580000755
4 0.010159337999994023 4 1.3878131230001145
4 0.009782058999917354 4 1.403509682000049
4 0.010378030000083527 4 1.674158604000013
3 0.00748810200002481 3 0.7747009049999178
3 0.007423345999995945 3 0.7487730299999384
3 0.008737235999888071 3 0.7928880639999534
3 0.007481057000177316 3 0.9175198880000153
3 0.008129248999921401 3 0.8472188010000536
3 0.007756275000019741 3 0.7725234990000445


==> data/nuop_stats_pi6.dat <==
monodromy_depth monodromy_time nuop_depth nuop_time
5 0.017171351 6 4.802479063
6 0.01785345900000035 8 9.391781699000001
4 0.011203893999999437 5 2.9502419040000003
6 0.01647366399999939 6 4.804717693000001
6 0.015784255999999885 6 4.396302297999998
5 0.013380487000002717 5 3.211912914999999
5 0.011721837999999707 5 3.5118348539999964
5 0.01247798899999708 6 4.026438647999996
4 0.010594158000003517 5 3.276888239999998
5 0.011992413999998064 5 3.025231765000001
5 0.012261527999996247 6 4.148460319000002
5 0.012401674999999557 5 3.138828591999996
6 0.01554863699999487 7 5.591450049999999
4 0.009956211999998743 4 2.0323485580000025
5 0.012386162999995065 5 2.895473893000002
5 0.014706779999997366 6 5.416971142000008
5 0.012956645000002709 5 4.5047485590000065
4 0.009675755000003505 4 1.916304857
4 0.009440392000001907 4 2.225434462999999
5 0.013116987000003633 6 4.33923415400001
6 0.015539286000006314 6 4.46533531
5 0.012882734000001506 5 3.1267261869999885
5 0.012007990000000746 5 2.985970875999996
6 0.0145622949999904 6 5.432647490000008
5 0.011959660999991684 6 4.322748324999992
6 0.015044480000000249 6 4.365552063999999
5 0.013356216000005361 5 3.2992592650000034
5 0.013802841000000399 5 2.897109923000002
5 0.014384539999994672 6 3.866768709999988
6 0.016553576999996267 6 5.089380130999999
4 0.00974678599999379 4 1.6383710660000048
4 0.009570736999990004 5 3.430310546000001
4 0.011208761999995431 5 2.4873045299999887
5 0.01160356299999421 6 4.737254885999988
4 0.011026079000004074 5 2.9688273870000046
4 0.010473211999993737 4 1.5729359019999833
6 0.015300795999991124 6 4.444865198000002
5 0.014468049000015526 6 4.577033881999995
6 0.020233352999980525 6 6.77254210000001
6 0.015992637000010745 6 4.2743467070000065
6 0.015793545999997605 7 6.425946240000002
6 0.015820152999992843 6 4.478271102000008
5 0.013074158000023317 5 3.003806076000018
6 0.015075526000003947 6 4.462253680000003
6 0.014826006999982155 6 4.397263646000027
4 0.010463040000018964 4 2.2245372290000205
7 0.017333360999998604 7 6.496122589000009
5 0.012378720999976167 6 4.222943967999981
5 0.01319006800000011 6 4.924217429999999
5 0.012956848999976955 5 3.103025701000007
6 0.015647556999994094 7 6.126424417999999
5 0.012568043000015905 5 2.832140731999999
4 0.010590974999985292 5 2.8634645710000086
6 0.013518567999994957 6 5.329549681000003
5 0.012623974000007365 5 2.9747908710000104
5 0.012897414999997636 6 3.7190303870000037
3 0.00918823599999996 3 0.9823090550000018
7 0.01798771999997939 7 5.969659758999995
5 0.012472082000016371 5 2.9226987909999878
6 0.014721174000015935 7 6.091306826999983
4 0.010071649000025218 5 2.809885672000007
5 0.014224718000008352 5 2.9115467450000097
5 0.013576819000007845 4 2.602286616000015
5 0.01362219799997888 7 6.689274446000013
6 0.014860354000006737 7 5.929867800000011
4 0.010015989000009995 4 2.2055585370000017
8 0.021216735999985303 8 10.167905535000045
6 0.015369404000011855 6 4.0274257250000005
4 0.01004613499998186 4 1.5090871719999654
5 0.012957568000047104 5 3.1125491539999643
4 0.010372125000003507 5 2.856631286000038
4 0.009524530000021514 4 2.1042803819999563
6 0.015151808999974037 6 3.688413111999978
5 0.013306263999993462 5 2.82464921899998
5 0.012466450000033547 6 4.52431324600002
6 0.015207390000000487 6 4.13605250400002
5 0.013843184000052133 5 2.846017570000015
5 0.013005236000026343 7 7.067934632000004
4 0.011533391999989817 4 2.0589056899999605
5 0.012769858000012846 5 2.917860696000048
6 0.014953848000004655 6 4.120065399999987
4 0.009440404999963903 4 1.7356439680000335
6 0.01482268600000225 6 4.254513095999982
5 0.013293401999987964 5 2.9742389930000286
4 0.010420467000017197 5 3.586384838000015
6 0.014982534000012038 7 6.4440793729999655
5 0.013074942999992345 5 2.7721717759999933
5 0.012213975000008759 5 3.106462119000014
5 0.01251096900000448 5 2.551186546999986
4 0.009865601999990758 4 1.6777924749999897
5 0.011892272000011417 5 2.9734728930000074
5 0.01192650699999831 5 2.735879648999969
6 0.015945537999982662 6 3.869374196000024
4 0.010194879000039236 5 3.0795155499999964
5 0.01354433399995969 6 4.569653091999953
5 0.013598204000004444 5 3.346431008999957
6 0.02041130200001362 6 4.130736705000004
6 0.01875755499997922 6 4.42580157499998
5 0.019174669999983962 5 3.185578706000001
6 0.015560225999990962 6 4.521020710000016
6 0.016375062999998136 6 4.887588676000007
5 0.012150477000034243 5 3.032894247999991
4 0.009534771999994973 5 3.0311855330000412
4 0.00882555099997262 3 1.1711794089999898
6 0.014993128000014622 6 3.9181717920000096
5 0.014648076000014498 6 4.290960622
5 0.012206141999968168 6 4.7718258749999904
6 0.017723792000026606 7 7.300821958999961
7 0.01793134199999713 8 9.414837864999981
6 0.01586991599998555 6 4.934306947999971
3 0.008192443999973875 3 0.9405532549999975
5 0.012580580999951962 5 3.035287385999993
4 0.009901051999975152 4 1.58977609599998
6 0.014876589000039075 6 4.487669310999991
4 0.009407495999994353 5 2.7377871509999636
6 0.01624187099997698 6 4.425312183000017
5 0.013777669999967657 5 2.854917140999987
6 0.014870487999985471 7 5.992968926999993
6 0.01581576699999232 6 4.5340267419999805
5 0.012541131999967092 5 3.08032713099999
4 0.011195145999977285 4 1.8205265099999792
5 0.011849564999977247 5 3.0005262920000177
4 0.010584487000016907 4 2.1777015440000014
5 0.011927879999973356 6 5.256157723000001
5 0.015315530000009403 6 4.760041328999989
5 0.012921454000036192 6 4.119319943999983
6 0.01541897700002437 7 6.105428482000036
5 0.012434878000021854 5 3.094755455999973
6 0.016620522999971854 7 6.732461851000039
6 0.014237996000019848 6 4.396411814999965
4 0.010253199000089808 4 1.5367469300000494
5 0.013782805999994707 5 2.569432742999993
5 0.011797943000033229 5 2.89551533000008
4 0.009543313999984093 4 1.594137121000017
5 0.013386001999947439 5 3.2509875819999934
5 0.01245272300002398 5 2.845245286000022
5 0.01284408899994105 5 3.401303917000064
6 0.016261406000012357 6 4.403655094000101
4 0.01017359899992698 4 1.926988917000017
6 0.014569177999987915 6 4.341275206000091
5 0.0119530559999248 5 3.0671489979999933
6 0.01610825099999147 6 4.662987003000012
5 0.012382420999983879 5 2.6447569929999872
5 0.011464094999951158 5 2.623637256000052
6 0.014352934000044115 6 4.109050699000022
5 0.014035831000001053 5 3.1240949999998975
5 0.012177090000022872 5 2.620298375999937
5 0.013807088000021395 6 5.356762406999906
4 0.009941494999907263 5 2.8964475010000115
5 0.012397049000014704 5 3.805632077000041
6 0.015493037999931403 6 4.1546403760000885
4 0.00986650599998029 6 4.705238621999911
8 0.021888815000011164 8 9.750707440000042
5 0.013902386999916416 6 4.151934844999914
4 0.009337770999991335 4 1.9261349359999258
4 0.009533316000101877 4 1.8281686630000422
6 0.014660232999972322 7 6.898158844000022
5 0.013172817000054238 5 3.0120324410000876
6 0.016578537999976106 6 4.736250034000022
7 0.019983337999974538 7 6.913072502000091
6 0.015539772000010998 6 4.462815570999965
3 0.007568215999981476 4 1.747538552999913
3 0.007574117999979535 3 1.1464238500000192
3 0.007356449999974757 3 1.232758391999937
4 0.010278641000013522 4 1.4237946000000647
5 0.013814163000006374 5 3.184754345999977
5 0.011936511000044447 5 3.3039246989999356
4 0.010941946000002645 5 3.026058864999982
6 0.015471311999931459 6 4.428352158000052
5 0.013429001000076823 6 4.546800540000049
5 0.012035426000011284 5 3.4441537510000444
4 0.010650385000076312 6 5.2084724439999945
6 0.014430403000005754 6 4.287955098999987
6 0.01722886299990023 7 7.043636558999992
6 0.017408872000032716 7 6.509606253000015
5 0.011277028999984395 5 3.1850593649999155
5 0.012489909999999327 5 2.9366325329999654
5 0.0118400810000594 5 3.0284392860000935
3 0.007568449000018518 3 1.1967541989999972
4 0.010445811999943544 5 2.7246553979999817
4 0.010116434999986268 5 3.100062729000001
5 0.011967137000056027 5 2.7882956779999404
5 0.013353579999943577 7 8.219212296999899
6 0.018978738999976486 6 7.883227894000015
5 0.01562614800002393 6 6.363084637000043
5 0.012583048999999846 5 2.748155256000018
6 0.01570712000000185 6 4.093979096000112
4 0.009980359999985922 5 3.094467082999927
6 0.015767469000024903 6 4.401789123000071
5 0.010945663000029526 5 2.6383762300000626
7 0.01723848899996483 7 7.720207598999991
5 0.013408627999979217 5 3.329413195000029
3 0.00795515400000113 3 0.8643090969999321
4 0.01066926400005741 6 4.374638767999954
3 0.008564335999949435 3 0.7931030119999605
3 0.007647897000083503 3 0.8871448490000375
6 0.015793930999961958 6 3.889436481000075
5 0.012993153000024904 5 3.483531393000021
4 0.010519645000044875 6 4.426091752000048
5 0.02277321299993673 6 4.599379519999957
5 0.013635627999974531 6 3.9757833620000156
6 0.01489684600005603 6 4.200744994000047
5 0.0128432230000044 5 3.1457957289999285
6 0.015735097999936443 7 7.191821389999973
6 0.015778779000015675 6 4.468535444000054
5 0.012240583999982846 5 3.1803232890000572
3 0.007286968000016714 3 0.9468515780000644
5 0.01212568599999031 5 2.5771029850000104
6 0.014463634999970054 7 6.669528316000083
5 0.012205536999999822 5 2.669801423000081
5 0.012057185000003301 6 4.396435687000007
6 0.016548709000062445 7 5.481338843000003
5 0.012151852000101826 6 4.938335491999965
4 0.010345784000037384 4 1.8196868119999863
6 0.015450625999960721 6 4.186999383000057
7 0.016784260000008544 7 5.822279452999965
4 0.010267336999959298 4 1.8665128320000122
5 0.012737757000081729 6 4.7627841140000555
4 0.010817638000048646 4 1.786850770000001
5 0.012682563999987906 5 3.070595701000002
4 0.009540846000049896 4 1.7117080499999702
5 0.012680911999950695 5 2.8886909320000314
3 0.00813431300002776 3 0.9521396290000439
5 0.011422265999954107 5 2.786143417999938
7 0.018829727000024832 7 6.081764540999984
6 0.021292786000003616 6 4.8883625969999684
4 0.012139275999970778 4 1.6382505349999974
4 0.010443012999985513 4 1.637911536000047
5 0.013423854000052415 5 2.769621769999958
6 0.014898152999990089 6 4.759053122999944
7 0.016727268000067852 7 6.4354085869999835
5 0.012622295000028316 5 2.7817174400000795
4 0.00990047000004779 4 1.9043158329999414
6 0.01433464499996262 6 4.37923806799995
6 0.013786247999973966 7 6.176599845000055
6 0.014910629999917546 6 4.126608337999983
4 0.010236256999974103 4 1.6868859979999797
4 0.010015804999966349 4 2.3384095149999666
3 0.007865820000006352 3 1.013746623999964
4 0.010410968999963188 4 1.6453029810000999
5 0.01147009800001797 5 3.1929603180000186
4 0.0106153940000695 4 1.820647397000016
6 0.017348248000075728 6 5.219860776000019
4 0.012144272000000456 4 1.5564802669999835
5 0.011660220999942794 6 4.574869025999988
5 0.01183946300000116 5 2.8644235619999563
5 0.012432112999931633 5 2.6421699420000095
5 0.01162957600001846 5 2.850108559999967
4 0.009579825000059827 5 2.8552083090000906
4 0.009873738000010235 6 4.604131510000002
4 0.011066041999924892 4 1.6238601159999462
4 0.010325588000000607 5 2.778569491999974
4 0.011431861000005483 5 3.4124291670000275
3 0.008093873999996504 4 1.5838690330000418
6 0.015566842999987784 6 4.235877781999989
4 0.010547347000056106 5 3.3899749040000415
4 0.010107136999977229 6 4.988414596999974
7 0.01805307899996933 7 6.233710567999992
5 0.01244521099999929 5 3.365499024999963
5 0.012519447000045147 5 2.6086118050000096
5 0.014724443999966752 6 5.701772468000058
5 0.01132319800001369 6 4.486406482999996
6 0.014854132999971625 6 4.5717290999999705
4 0.010854494000000159 4 1.8693295400000807
6 0.014211817000045812 6 4.072800690000008
4 0.010065483999937896 4 1.7418007500000385
5 0.012268846999972993 5 3.1120536119999542
5 0.012688739000054738 5 3.236840714999971
7 0.017833278000011887 7 6.313068835000081
5 0.01448546099993564 5 3.456183168999928
6 0.01627585400001408 6 4.214622610999868
7 0.01867356499997186 7 6.739418747999935
5 0.015246125999965443 5 3.420438957999977
6 0.017179537999936656 6 4.069921127000043
5 0.012677371999870957 6 5.629916771999888
5 0.012743636000095648 5 3.0868354909998743
7 0.01943695599993589 7 7.463761602999966
7 0.026001134000125603 7 9.035732773000063
6 0.02088888000002953 6 4.643083699999806
6 0.015397962999941228 6 6.037815530999978
5 0.013991018000069744 5 3.0193412359999456
6 0.01543846599997778 6 4.535234119999814
5 0.012459667000030095 5 2.946280176000073
5 0.013811665000048379 5 3.1021803620001265
5 0.012324149999813017 6 4.842151971000021
4 0.009345615000029284 4 1.726548234999882
6 0.014785719999963476 6 4.3986117070001
5 0.012659092999911081 5 3.021952423999892
4 0.011167467999939618 5 2.850315311000031
6 0.014469621999978699 6 4.711028581999926
5 0.014225741000018388 6 4.7043992919998345
4 0.011188441000058447 5 3.1935378709999895
4 0.010559181999951761 6 5.347519838999915
4 0.01046909899991988 4 1.6276867530000345
5 0.013835169000003589 5 2.8275898069998675
5 0.012162083000021084 6 4.554164619999938
5 0.013476919000140697 5 2.868368243000077
5 0.013051021999899604 6 4.501655373000176
5 0.013211194000177784 5 2.84031276099995
4 0.009898081999835995 4 1.5133541390000573
5 0.01213513600009719 5 4.088706803999912
5 0.013284532999932708 5 3.2964137800001936
5 0.012810739000087779 5 2.9847450209999806
6 0.015135675999999876 7 6.819913749000079
6 0.014348421000022427 6 4.585831919000157
4 0.01025254799992581 4 1.877901540000039
6 0.014609038999878976 6 4.208476355999892
5 0.011803810999936104 5 2.837388486000009
5 0.0124406209999961 5 2.6915641159998813
5 0.012941163000050437 5 2.9702302580001287
5 0.014760024999986854 6 4.236393609999823
4 0.009451248000004853 5 3.519186867999906
6 0.017451699000048393 5 5.355750057000023
5 0.012581494999949427 5 2.8877139969999917
6 0.01503498900001432 8 10.257287142999985
5 0.012675734999902488 6 4.42720650199999
5 0.012966473999995287 5 3.0170816889999514
5 0.014178381999954581 6 4.116808652000145
6 0.015449891999878673 7 6.948787204999917
5 0.013424503000123877 5 2.776853431000063
6 0.017381774000114092 7 5.658376977999978
6 0.016130350999901566 7 6.436809200000198
4 0.011667248000094332 5 2.683785381000007
4 0.00979086899997128 4 1.7207307859998764
4 0.010284402000024784 4 1.8840991059998942
5 0.012819964000073014 5 2.65466200700007
5 0.013281366000001071 5 3.0940494449998823
6 0.019480613000041558 6 4.039506985000116
4 0.009829414000023462 5 3.058660099000008
4 0.010405646999970486 5 2.8325865109998176
6 0.014767831999961345 7 6.551462306000076
5 0.013366937999990114 6 5.036686234999934
4 0.011304430000109278 6 5.444918694999842
6 0.017355493999957616 6 4.927044788000103
6 0.014801725999859627 7 6.424874182999929
5 0.013379076000092027 5 2.531149854999967
6 0.017275510999979815 6 4.440921327000069
4 0.010464656000067407 4 1.8877421229999527
5 0.013253389000055904 5 2.786900474000049
6 0.015951845000017784 6 3.8740742589998263
6 0.015105092000112563 6 4.820476605000067
6 0.014872823999894536 6 4.539941946999988
6 0.016562277000048198 6 4.671672023999918
5 0.020369959999925413 5 3.865010378000079
6 0.01581469699999616 6 4.65746501600006
5 0.013062956000112536 5 3.881296753000015
4 0.015041417000020374 5 3.347862237999834
7 0.018846095000071728 7 7.447420168999997
4 0.019878052999956708 5 5.145914959000038
6 0.018349494999938543 7 7.171166352
6 0.015836594000120385 6 5.580315294000002
6 0.01602620299991031 6 4.400282404000109
3 0.007362361000105011 5 3.0634643900000356
6 0.015381557999944562 6 4.938456051999992
5 0.013348878999977387 5 3.390694362999966
4 0.010763118999875587 4 1.9238383200001863
5 0.012959897999962777 5 2.8838952419998805
6 0.015055816999847593 6 3.8216354159999355
4 0.010422898999877361 6 4.831607286999997
5 0.01424479699994663 5 2.800910122999994
6 0.014140562999955364 6 4.0889258730001075
4 0.009692954000001919 5 3.1763487620000888
4 0.01214107500004502 4 1.7308335090001492
4 0.02143948699995235 5 3.3469150179998906
5 0.011830626999881133 6 4.451479280000058
5 0.012548751999929664 6 4.191709228000036
5 0.012894926999933887 6 5.4452217160001055
5 0.012425794999899153 5 3.2495359250001457
5 0.012019824999924822 5 3.649106427999868
5 0.012243531999956758 6 3.803050034999842
6 0.01564174199984336 6 4.426935847000095
4 0.010634189000029437 4 1.7464380799999617
7 0.01804184599996006 7 5.936392275999879
5 0.012384758000052898 5 2.7001661500000864
7 0.017964924999887444 7 6.366663888000176
5 0.012680236000051082 6 4.9197507480000695
5 0.013608000999965952 5 2.5309592430000976
5 0.01445980700009386 6 4.825104307999936
4 0.011179308000009769 4 1.8496675940000387
3 0.008200942000030409 3 1.0576854500000081
4 0.012975729999880059 4 1.8054610490000869
6 0.016752130999975634 6 4.54440581200015
7 0.016679259999818896 7 6.675024845000053
6 0.014968791999990572 6 3.91888409399985
6 0.015001838999978645 6 4.776966900999923
4 0.009547629000053348 4 1.5021150060001673
4 0.010581181999896216 5 3.280381805999923
5 0.01428438399989318 6 4.693302774000131
5 0.01353623099998913 5 3.101926378999906
5 0.012844086000086463 5 2.881335053999919
6 0.015144582999937484 6 4.279032094000058
4 0.010180953000144655 5 3.34030610800005
5 0.01378912199993465 5 3.144848879999927
5 0.013143886999841925 5 3.028087619999951
7 0.01852828899995984 7 5.810076255000013
4 0.011646190999954342 5 3.2765430910001214
5 0.011928727000167783 5 2.5253034869999738
4 0.009407180000152948 5 3.119708348000131
4 0.010218295999948168 5 2.821893302000035
6 0.0152470309999444 6 4.473390699999982
5 0.012921989999995276 6 4.104539813999963
4 0.011147009000069374 4 1.7119325259998277
5 0.012943550000045434 5 2.905765986000006
6 0.014379230000031384 7 6.209811030000083
6 0.016097954999850117 6 4.997646750000058
6 0.015464960000144856 6 3.9355773909999243
5 0.013138485999888871 6 4.494418232000044
4 0.009575461999929757 6 5.197834107000062
5 0.015458235000096465 6 4.36402838999993
5 0.012007693999976254 5 2.782595064999896
5 0.011851087000195548 6 4.635739610000201
5 0.013638775999879726 6 4.6388837639999565
4 0.010156594999898516 5 2.6568931640001665
5 0.013071952000018427 5 3.1925620829999843
5 0.01355990899992321 5 3.1049816239999473
6 0.017042427999967913 6 4.441520741999966
5 0.01313722300005793 6 4.839799113000026
5 0.013718038999968485 5 2.8463994039998397
6 0.015232516000196483 7 5.838852668000072
6 0.016249906999973973 7 5.917470072999777
4 0.010120476999873063 4 1.8303714769999715
4 0.01046280199989269 5 3.244965704999913
4 0.009953535000022384 5 3.407199494999986
5 0.013845184000047084 7 5.82829946999982
5 0.012136060000102589 5 2.3898026750000554
5 0.014383247000068877 6 4.617825178999965
6 0.015682867000123224 6 5.5134284149999075
5 0.015413222000006499 5 2.620364335000204
5 0.012747315000069648 5 3.638242800999933
4 0.009706984999866108 6 4.585382899000024
6 0.01592104500014102 6 5.2757198790000075
5 0.012477716999910626 5 3.069475585999953
5 0.012866479999956937 6 4.226554536000094
4 0.01151329699996495 5 3.5694628300000204
5 0.014128773000038564 5 2.9366036129999884
4 0.01077940700020008 4 1.7124357640000198
3 0.007943904000057955 4 1.4214467609999701
5 0.013552937999975256 6 4.3269290040000215
4 0.010731826000210276 6 6.432621322999921
6 0.013807799000005616 6 4.349517146999915
7 0.018940898999971978 7 6.127391797999962
5 0.011378773000160436 5 3.125892500999953
6 0.014889840000023469 6 4.653132773999914
5 0.013447604000020874 5 3.852489334000211
4 0.009871457000144801 4 2.356112117000066
5 0.011284955999826707 5 2.9130059130000063
4 0.010814220999918689 4 2.036590531999991
6 0.01655562199994165 6 4.259005294999952
5 0.011933982000073229 5 3.0718152889999146
5 0.012345217000074626 7 5.808463474000064
4 0.010568434000106208 5 2.861779413000022
5 0.01169560299990735 6 4.708848701999841
5 0.011439527999982602 5 3.1044272029998865
5 0.012393807999842466 6 5.700903449999942
5 0.011824940999986211 5 3.52741710600003
6 0.015298917999871264 6 5.063835865000101
5 0.012266277999970043 7 5.724651119999862
6 0.014350831999990987 6 3.7914851030000136
4 0.009892334999904051 5 3.060513764999996
5 0.012695989000121699 5 3.256565296999952
5 0.012896199000124398 5 3.1955130960000133
4 0.009711050000078103 4 1.9897713990001193
6 0.014398287999938475 6 4.7591678429998865
7 0.018511544000148206 7 6.336775002000195
5 0.01276852000000872 5 2.579315233999978
4 0.010009241000034308 4 1.8595069939999576
6 0.014957051999999749 6 4.180671689000064
5 0.01193195799987734 5 2.8740628750001633
5 0.012574234999874534 6 4.672872546000008
5 0.01253515200005495 5 3.05774455400001
5 0.011661418000130652 5 2.4081812160000027
7 0.01726827100014816 7 5.879549802999918
3 0.007593487000121968 3 1.1595849969999108
4 0.010824420000062673 4 1.9777866730000824
4 0.01051327899995158 4 1.5185536499998307
4 0.009636248999868258 5 2.943693148999955
6 0.015449728000021423 7 5.835470053000108
5 0.012747330999900441 5 3.098222145999898
5 0.012150582000003851 6 4.406110264000063
6 0.016170071000033204 6 4.694453383999871
5 0.012969958999974551 5 2.5796993999999813
4 0.009686715000043478 5 2.5965646160000233
4 0.02635908299998846 5 2.938762600000018
5 0.015501029000006383 5 2.6810746969999855
4 0.009374419000096168 6 4.349413472999913
4 0.01039711399994303 5 3.0267366430000493
4 0.011923378000119556 5 2.9539520559999346
7 0.016430320999916148 7 6.242109146000075
5 0.012863827000046513 5 2.9221591410000656
5 0.013694398000097863 6 4.78608121000002
5 0.014779210999904535 5 2.6437329440000212
6 0.014403950000087207 6 4.287201537999863
5 0.012788979999868388 5 3.879511332999982
6 0.0162171810000018 6 4.165851138999869
6 0.01509805600016989 7 5.94183328500003
4 0.011399711999956708 5 3.0708593770000334
6 0.015208289999918634 6 4.433327178000127
5 0.014556529999936174 5 2.819017208000105
6 0.015072866000082286 6 4.089583191999964
6 0.015393647000109922 6 4.417815868999924
4 0.011041697999871758 5 2.583172344000104
3 0.0078100959999574115 3 1.2411784700000226
6 0.016050910999865664 6 5.142235528000128
5 0.012892834000012954 5 3.0553899910000837
4 0.008990884000013466 4 1.6642453609999848
5 0.014765598999929352 6 4.592788681999991
5 0.01417058500010171 5 2.74516626500008
5 0.013604922000013175 5 2.546205955000005
4 0.009390138999833653 4 2.1128608039998653
4 0.010736202000089179 4 1.6818587719999414
4 0.010204561999898942 4 2.3913397229998736
5 0.013047000000142361 5 2.6236851950000073
5 0.012982584000155839 5 2.728564348999953
5 0.012626858999965407 5 3.014115555999979
6 0.015675025999826175 6 4.18297993300007
5 0.012963411999862728 6 5.009961360000034
6 0.016135291999944457 6 5.2269734569999855
5 0.011637996999979805 5 2.7600835929999903
5 0.01252703099999053 5 3.2485391770001115
5 0.013695245999997496 5 2.9402658379999593
5 0.01372891799996978 5 2.458360357000174
3 0.00758347800001502 3 1.089515929999834
4 0.009617214999934731 4 1.8393423620000249
3 0.008515064999983224 3 0.9101716580000812
5 0.013473202999875866 5 3.1681899089999206
4 0.010517195999909745 4 2.1423299179998594
4 0.009984234999819819 4 1.9473504159998356
5 0.01281479199997193 5 2.989000216000022
6 0.015083498999956646 6 5.0339063760000045
4 0.009384510000018054 5 3.046461942000178
3 0.00839871200014386 3 0.9529978669997945
5 0.012513458999819704 5 2.9604033519999575
5 0.013241928999832453 6 5.128971812000145
4 0.010484118000022136 4 1.9474415189999945
4 0.009464968999964185 4 1.7630604409998796
5 0.012872214999788412 6 4.53349652299994
5 0.011684795000064696 5 3.5521333659999073
4 0.009408967999888773 5 3.0537946970000576
6 0.015155356999912328 7 7.186029093000343
6 0.015060313000049064 6 4.5778840120001405
5 0.011005849999946804 5 3.1374579910002467
4 0.009412938999957987 4 2.239541231000203
6 0.016262184999959572 7 8.035746548999668
7 0.017747452999628877 7 5.636889799000073
5 0.012804948000393779 5 2.779878829000154
5 0.011472360999960074 6 4.364379165999708
6 0.016369790000226203 6 3.9965109380000285
7 0.016793678999874828 7 6.908687917999941
4 0.0094510890003221 4 1.7446676350000416
5 0.011899820000053296 6 4.391873285000202
6 0.015306744999634248 7 5.926571121000052
6 0.015728706999652786 6 4.403610641999876
4 0.009715442000015173 4 1.8319200559999445
5 0.013666348999777256 5 3.1946404039999834
5 0.011945664999984729 6 5.411851340999874
4 0.009522705000108544 4 1.6064394529998935
6 0.0163725530001102 6 4.608786584999962
4 0.010072046000004775 6 4.083850558999984
4 0.009815241000069364 4 1.6690462990000015
4 0.009942060999946989 4 1.656204262999836
4 0.010078897000312281 5 3.456330127000001
4 0.010070758999972895 4 1.8143163739996453
5 0.012120055000195862 5 2.6400484589998996
4 0.011742189999949915 6 4.234479603999716
7 0.0232457889997022 7 7.009276800999942
5 0.014089689999764232 5 3.3249051559996587
5 0.012928333000218117 5 3.0394743309998375
4 0.010173556000154349 4 1.9359641589999228
4 0.010750346999884641 5 3.587915933000204
6 0.01510622100022374 6 4.188510928000142
5 0.011532485999850906 6 3.8439557090000562
6 0.016236050999850704 7 6.091935263000323
5 0.011628355000084412 5 2.640698897999755
6 0.01827139899978647 6 4.319665652999902
5 0.01418216999991273 6 4.965343376999954
3 0.00813645300013377 3 1.0103398420001213
7 0.017516382000394515 7 7.146664351999789
6 0.014651172999947448 6 5.110390436999751
4 0.010713434000081179 4 1.8463089659999241
5 0.012845847999869875 5 3.1170340589997068
4 0.010528589999921678 5 4.014001897000071
4 0.009851834000073723 4 1.676442765000047
6 0.01466591200005496 6 4.77036224099993
6 0.014090290000240202 6 3.922360416000174
4 0.009326981999947748 5 3.0033357679999426
4 0.009212056999786 4 1.7037770870001623
5 0.012482805000217922 6 5.0657894579999265
5 0.013447723999888694 6 3.9190369070001907
4 0.010281157000008534 4 2.2641402519998337
6 0.014299241000117036 6 4.079212921999897
5 0.012333501999819418 5 3.054371962999994
6 0.016551047999655566 6 4.288661018000312
5 0.011620041999776731 6 4.165939788999822
6 0.015720972000053735 6 4.5322396699998535
7 0.01696899599983226 7 6.490767756999958
5 0.01265596600023855 5 2.914831664999838
4 0.00986641999998028 4 1.8863324580001972
5 0.01376190500013763 5 2.719089207000252
5 0.012896960000034596 6 4.535182051999982
6 0.016499552999903244 6 3.9535324660000697
5 0.01215459800005192 5 2.455903649999982
7 0.016502867999861337 7 7.262173170000096
4 0.009956461999991006 5 3.012458669999887
6 0.01474206700004288 6 4.284324031999859
5 0.012171141999715474 5 2.5795630450002136
6 0.014975399000377365 6 4.132108764999884
5 0.012272796000161179 5 3.02966663899997
6 0.014833361999990302 6 4.738138379999782
4 0.011649909999960073 5 2.6519542640003237
4 0.009676714000306674 4 1.9608342749997973
3 0.00795573899995361 3 0.9978304559999742
6 0.01677818100006334 6 5.291411857000185
4 0.010493456999938644 4 1.8514102269996329
5 0.011413016000005882 6 3.9697002030002295
7 0.017002680000132386 7 6.75885299599986
5 0.01251515100011602 5 2.915628403000028
5 0.011486297999908857 5 2.6629680949999965
5 0.013270594000005076 5 2.799014160999832
6 0.014724430999649485 6 4.132498890000079
6 0.015398477999951865 7 6.168451917999846
5 0.013279155000418541 5 2.606579303000217
3 0.008353897000233701 3 1.0894784199999776
5 0.012749002999953518 5 2.85194179500013
5 0.012880811000286485 5 2.959971174000202
6 0.015400050000152987 6 4.297689926000203
5 0.014219688000139286 5 2.971137885999724
4 0.010372220000135712 5 3.0617684620001455
5 0.011637282000265259 5 2.546518092000042
6 0.013890843999888602 7 6.597020903000157
4 0.01109708599960868 4 2.1077650140000515
7 0.018380506000085006 7 5.603603176999968
6 0.014570631999959005 6 4.230746052000086
5 0.012289124999824708 6 4.514435076000154
4 0.010119797999777802 4 2.06807629099967
5 0.01218742499986547 6 4.184926272999746
5 0.012411213999712345 5 2.763846274000116
6 0.018204969000180427 6 4.462462932000108
4 0.009154003999810811 4 1.8153067379998902
4 0.010440915999879508 4 1.6603111189997435
6 0.017143819000011717 6 4.138433626999813
5 0.012256660000275588 5 2.925739347000217
6 0.014541918999839254 6 5.324387936000221
4 0.009374650000154361 4 1.5824080239999603
4 0.010323882000193407 5 2.781461173000025
5 0.01355383800000709 6 4.349865524000052
5 0.012317329999859794 5 2.671640321999803
5 0.0129080920000888 5 2.646042804999979
5 0.015917247000288626 6 4.526204219000192
4 0.01116395899998679 4 2.1514343999997436
3 0.008627751999938482 3 0.9555688240002382
5 0.01298699500011935 6 4.927218274000097
5 0.013527958999929979 5 2.782428566999897
5 0.012728743000025133 5 3.029855126000257
7 0.01765493300035814 7 5.499383156000022
4 0.010552292999818746 5 3.0323385799997595
4 0.011414677000175288 5 3.2044767369998226
5 0.01207983599988438 5 3.8640161289999924
5 0.013497473000370519 5 3.384315577999587
6 0.015147774000070058 6 4.215306328000224
5 0.01150176900000588 5 3.3792312359996686
5 0.011114536999684788 6 4.913807762000033
6 0.014778783000110707 6 4.099366124000426
4 0.00911191700015479 5 2.945441628000026
6 0.01450380899996162 6 5.0056335760000366
5 0.014198964000115666 5 3.2103454640000564
5 0.012294010999994498 5 2.681222897000225
5 0.013886292000279354 5 3.0344955650002703
4 0.00987813300025664 4 1.9052432279995628
6 0.01378549600030965 6 4.49997291200043
5 0.013431759000013699 6 4.7306446860002325
5 0.012662996000017301 5 3.1771751850001237
4 0.010583338999822445 4 1.8090320589999465
6 0.020242135999978927 6 4.599156204999872
5 0.012389917999826139 6 3.968729216000156
5 0.014546973000051366 6 5.025794750999921
6 0.015727267000329448 6 4.087464352000097
6 0.019085925000126736 6 5.185595092999847
5 0.012810274999992544 5 2.7371828170003027
5 0.01415616600024805 5 2.9263709860001654
3 0.007952220999868587 4 1.9162460320003447
3 0.008202232000257936 3 1.068767439000112
4 0.01065442199978861 4 1.9706955689998722
4 0.009478152000156115 4 1.724941686999955
6 0.014782511000248633 6 4.303592911000123
5 0.011406652999994549 6 4.120509833999677
5 0.01341279400003259 5 3.3758347610000783
5 0.012901064999823575 5 3.448472710999795
7 0.017993863000356214 7 5.917643338000289
5 0.011795925000114948 5 3.0234248510000725
6 0.01540422900006888 6 5.618604762999894
4 0.011085360999913974 4 1.8198217949998252
5 0.012528369000392559 5 3.136566663999929
5 0.012766519999786397 6 4.125043063000248
5 0.01276194399997621 5 3.062335738999991
4 0.010836588000074698 4 2.131831326000338
5 0.012239290000252367 5 3.4401242730000376
7 0.017473432999850047 7 6.486592392000148
5 0.017190860000027897 5 2.530986440000106
5 0.011544327000137855 5 3.0259179499998936
4 0.010747573000116972 5 3.0206338200000573
6 0.01567968600011227 6 4.580409270000018
3 0.008890993000022718 5 2.65775602299982
6 0.013883276999877125 6 4.264137613000003
5 0.012377694999941014 5 3.464599960000214
5 0.013889576000110537 5 2.8282672740001544
6 0.014866350999909628 6 4.053782283000146
5 0.012007205999907455 5 2.427838791999875
4 0.010404363000361627 5 3.3584526559998267
6 0.01548069199998281 6 5.3151164370001425
5 0.012981424999907176 6 5.13075963700021
5 0.011827509999875474 5 3.030715097999746
5 0.011901841000053537 5 2.7931480820002434
6 0.015001354000105493 6 4.671016310000141
4 0.010043042999768659 5 2.8183338650001133
6 0.01570397400018919 6 4.640285905000383
5 0.012963660999957938 6 4.825231898999846
3 0.007274120999682054 4 1.512012195999887
5 0.012927004999710334 5 2.5847973579998325
5 0.012575179999657848 5 2.6714013929999965
4 0.011026291000234778 4 2.078267780999795
5 0.01238396200005809 6 4.914952127000106
5 0.01215743000011571 6 4.2838998569995965
4 0.009470087000408967 4 1.5327636120000534
4 0.011114163999991433 5 3.7234607030000006
5 0.011458456000127626 6 4.302073015999667
5 0.013258518000384356 5 2.573945979999735
5 0.01418900200042117 6 4.214611103000152
4 0.010400009000022692 6 5.712741790000109
5 0.011834296999950311 5 3.1110125759996663
5 0.011778399999911926 5 2.8909768749999785
6 0.014437170000292099 6 4.5562837540001055
4 0.00980741700004728 4 1.9036876769996525
6 0.01557417499998337 7 7.019730397999865
4 0.010109136000210128 4 1.960291849999976
6 0.015867598000113503 6 4.399290196999573
4 0.009802546000173606 5 3.629847112999869
5 0.012606289000359538 6 3.907197297000039
5 0.012462438000056864 5 3.8627829870001733
6 0.014068162000057782 6 5.028002572999867
5 0.011569393999707245 6 4.54267692600024
7 0.017573413999798504 7 6.07960822799987
6 0.017348714000036125 6 4.034095390999937
5 0.011251347999859718 5 2.8611282270003358
4 0.010735209999893414 5 3.2733349680001993
5 0.012394104000122752 5 3.2172982329998376
6 0.01639771500003917 7 5.743591800000104
3 0.00782954799979052 4 1.853565724999953
4 0.009486690000358067 4 1.6261901200000466
5 0.012773784000273736 5 2.9192623369999637
4 0.010133655999652547 6 4.327711849000025
6 0.014004237999870384 7 5.881232749999981
4 0.009646943999996438 4 1.991813471000114
5 0.014217097000255308 6 3.9775275289998717
5 0.01362974599987865 7 7.8512117260002015
4 0.010936400999980833 4 1.5546527209999113
5 0.013025715999901877 5 2.998597098999653
5 0.013026210000134597 6 3.7902519750000465
6 0.015282687999842892 7 5.996492774999751
4 0.01077172099985546 4 1.9030379660002836
5 0.011771459000101459 5 3.0854069629999685
6 0.01469197999995231 6 4.1705964609996045
5 0.012279527999908169 6 4.718642958000146
5 0.012185353999939252 5 2.6917441440000403
6 0.015846800999952393 6 4.728503091000221
5 0.012001078999674064 5 2.6191675059999397
5 0.012071131000084279 5 3.180909880999934
6 0.015074874000220007 6 4.370177455999965
5 0.012226551999901858 6 4.338037461999647
7 0.016735344000153418 8 10.034139761999995
5 0.013549616999625869 5 2.9610300280000956
5 0.015606591000050685 5 2.564676069000143
4 0.010561145000338001 4 1.7072765180000715
6 0.015591657999721065 6 4.185956537000038
4 0.010313575999589375 4 2.1315366820003874
6 0.0175880749998214 7 6.259402019999925
5 0.0111101829998006 5 2.7887437350000255
5 0.01234527699989485 5 2.7861146539999027
5 0.013093690000005154 5 2.685582077000163
6 0.014315620999695966 6 3.852084850999745
4 0.012006052999822714 5 2.601629062000029
6 0.01602927500016449 6 4.164213456000198
5 0.012999637000120856 5 3.6352164410000114
5 0.0120762259998628 6 4.595847151999806
3 0.008067982999818923 6 6.468152858999929
7 0.016754319000028772 8 9.077315223999904
6 0.015156667000155721 6 4.0988388470000245
5 0.012297488999593043 5 3.117676758000016
6 0.014689055999951961 6 4.381387759000063
4 0.010091355999975349 4 1.9426486590000422
4 0.009780903999853763 4 1.808216617999733
6 0.014631935999659618 6 4.282259841999803
5 0.011496140999952331 5 2.848472403999949
4 0.009762525000041933 5 3.5649590760003775
4 0.010462691999691742 4 1.9174195569999029
6 0.015446504000010464 6 4.308672329999808
4 0.0094807329996911 4 1.9131556899997122
5 0.012605397000243102 6 4.315345228000297
7 0.017113095999775396 7 5.853994552999666
6 0.01564131599980101 6 4.601233050000246
5 0.012989027999992686 6 4.084616164000181
5 0.012740121000206273 5 2.828653074000158
6 0.014871982999920874 6 4.4405649620002805
5 0.013269844000205921 5 3.198159609999948
4 0.009936689999904047 4 2.111236849999841
5 0.011759294000057707 5 3.1065388570000323
6 0.0151105820000339 6 4.821562070999789
5 0.014258158000302501 6 4.4631816010000875
5 0.012699179999799526 6 4.332298288999937
6 0.015297257999918656 6 4.424100303000159
5 0.013016826000239234 5 2.6279111420003574
5 0.013763983999979246 6 4.507130622999739
4 0.00935247100005654 4 1.692609590000302
5 0.012174524999863934 6 4.603192735999983
3 0.00747594599988588 6 4.885364840999955
6 0.015039224000247486 6 4.062028241000007
5 0.012878697000360262 5 2.854224809999778
4 0.009458385000016278 4 2.050512155999968
3 0.00862061999987418 3 0.9576501189999362
6 0.015560160999939399 7 6.353358158999981
5 0.012586264000219671 6 4.014231224000014
4 0.012060705999829224 4 2.137723251999887
5 0.01334362899979169 6 4.514951830999962
5 0.01183852400026808 5 2.5614687679999406
6 0.014541136000389088 6 4.0931564190000245
4 0.010147633000087808 4 1.7709792149998975
3 0.009611689999928785 3 0.8569609969999874
5 0.012263326000265806 5 2.734710538999934
6 0.015262195000104839 6 4.151861975999964
4 0.009513999999853695 5 2.7891321560000506
5 0.012911511000311293 6 4.831742852999923
5 0.012823431000015262 6 4.856663034999656
6 0.015806129000338842 6 4.203687931999866
5 0.012272325000139972 5 2.79843264200008
4 0.010257258999899932 5 3.2059458389999236
4 0.010453388999849267 5 3.0553574320001644
6 0.01673979599991071 7 6.458239314999901
6 0.014164061999963451 6 4.958568571999876
6 0.015048745000058261 6 4.41431645800003
6 0.01588310899978751 7 6.552304444999663
5 0.012672031999954925 6 4.672587696000392
4 0.009277082000153314 5 2.6376154899999165
5 0.011178181000104814 6 4.071925634999843
5 0.013648753000325087 6 4.549250938000114
4 0.009863423999831866 4 1.6853902469997593
5 0.011704450000252109 5 3.3288013950000277
4 0.00994322699989425 4 1.8180709419998493
5 0.012204149999888614 5 2.782066011000097
6 0.015088189999914903 6 4.384541702000206
5 0.012336452999988978 5 2.812226064999777
5 0.01353638199998386 6 4.967834493999817
5 0.012710388999948918 5 3.4236785139996755
5 0.01261316000000079 6 4.619030972000019
6 0.014928935000170895 6 4.42926444800014
4 0.010979962999954296 4 1.68399228699991
5 0.012235881999913545 5 3.0461185190001743
4 0.009658762000071874 4 1.7374860139998418
4 0.010931782000170642 4 1.754955618999702
5 0.012225305999891134 5 2.7193144380003105
4 0.01024034500005655 4 1.8868558110002596
6 0.01627690499981327 6 6.555880554999931
7 0.017033542999797646 7 5.901378273000319
4 0.009379259000070306 4 1.7981440669996118
6 0.014716786000008142 6 3.9248588189998372
7 0.017406338000000687 7 6.4465894429999935
5 0.011587083999984316 5 2.8393216839999695
6 0.014256183999805216 6 5.156170633000329
5 0.012690315999861923 5 2.8259111839997786
6 0.014051783000013529 6 5.007184904999576
4 0.009207032000176696 4 2.133197033000215
4 0.010178870999880019 4 1.810913668000012
6 0.01527663200022289 6 4.6152137489998495
4 0.01008383499993215 4 1.7807471520000036
5 0.012590206999902875 6 4.621186431000297
6 0.01538068000036219 7 6.178912852999929
6 0.01561659300023166 6 5.0612649060003605
5 0.016377373000068474 6 4.08999581199987
4 0.01053154999999606 5 2.721005462999983
5 0.01369787700014058 6 3.965662087000055
5 0.012813326000014058 7 6.65345700700027
4 0.010606295999878057 6 4.9913931400001275
5 0.013207285000135016 5 2.78902280300008
5 0.013288273999933153 5 3.344648030999906
6 0.018022596999799134 6 4.888843156999883
3 0.008465320000141219 5 3.171302362000006
6 0.014097511999807466 7 7.031912262000333
5 0.013179121000121086 6 4.505166948000351
4 0.009273655000015424 4 1.7188888569999108
7 0.017244591000235232 7 6.08340649999991
3 0.008736323999983142 3 1.2677572659999896
6 0.01592403499989814 6 3.584162290999757
7 0.01746301200000744 7 7.0675038720000884
6 0.01423066999996081 6 4.118161352000243
5 0.011895381000158523 5 2.4610124320001887
6 0.01363344000037614 7 7.036675670000022
4 0.010570914000254561 4 1.4283203999998477
4 0.009854738999820256 4 1.7753806599998825
5 0.012466495999888139 5 3.1881385719998434
6 0.014388194999810366 6 4.248458195999774
3 0.008483917000376096 3 1.0134704070001135
4 0.010193958999934694 4 1.7722833289999471
5 0.012466558000141958 6 4.045336387000134
5 0.013460006000059366 5 2.5303866710000875
5 0.012294305000068562 6 4.430349152999952
7 0.017026574999817967 7 6.834786137999799
4 0.009328218000064226 4 1.8733915059997344
5 0.012984524999865243 5 2.7699825820000115
6 0.014770549999866489 6 4.007152602000133
6 0.014349387000038405 6 4.219796616000167
7 0.017757797999820468 7 5.719043944000077
5 0.012447715000234894 5 2.941330583999843
6 0.016566508000323665 6 4.350750541999787
5 0.013416086000233918 6 5.899618523999834
7 0.017559007000272686 7 5.115911645999859
5 0.013728352000271116 6 4.138419745000192
5 0.011922858000161796 6 4.494592340000054
5 0.011829978999685409 6 4.168127912000273
5 0.012116491999677237 6 4.59033285500027
5 0.012784809999629942 6 3.9434831069997927
6 0.014740674000222498 7 6.001770980999936
5 0.013314437000190082 6 4.8371340180001425
5 0.013083126000310585 6 4.755021069999657
4 0.010690242000237049 5 3.4932870299999195
4 0.010263132999625668 4 1.7733722370003306
5 0.013756886000010127 5 3.1778564179999194
5 0.01609751799969672 6 4.848052254999857
4 0.014342500000111613 4 1.9341960000001563
6 0.016457718000310706 7 6.895553978999942
5 0.013889211999867257 5 3.663835627000026
7 0.019623815000159084 7 6.238294234000023
4 0.01069641199956095 4 1.8838295770001423
4 0.01121921599997222 5 3.3585267209996346
5 0.012623248000181775 6 4.250872655999956
5 0.013160880000214092 5 3.05502042299986
6 0.015238459999636689 6 4.379833277000216
5 0.015647182000066095 6 4.179335851999895
5 0.013814157000069827 5 2.792152951999924
4 0.010478462999799376 4 1.8963154479997684
4 0.010751722999884805 4 1.9726233960000172
5 0.01407846599977347 5 3.181869590000133
4 0.011915702000351303 4 2.16577401800032
5 0.014193043999966903 6 4.74964819700017
5 0.012044869999954244 5 2.8899971390001156
5 0.011523420000230544 5 3.1649614709999696
6 0.014322694999918895 6 4.723293781999928
6 0.01577142099995399 6 3.7207105719999163
4 0.011783929000102944 6 4.794310945000234
4 0.0117743440000595 4 1.899350917999982
7 0.018067467999571818 7 6.262771129000157
3 0.008251040000232024 4 2.0402704019998055
5 0.011897489000148198 5 3.0364892570000848
6 0.014155128999846056 6 4.650185528000293
6 0.015459575000022596 6 4.352262358000189
5 0.012743144000069151 5 2.8690646530003505
4 0.01358108100021127 5 2.8971220779999385
5 0.012237814999934926 5 2.8166415210002924
7 0.019081880999692657 7 6.766361382000014
5 0.01213822900035666 5 2.8422745440002473
5 0.011991763999958494 5 3.11199188899991
4 0.011227889000110736 5 2.6360527799997726
4 0.00974741299978632 4 1.5799528630000168
4 0.010944727000151033 4 1.9639005199996973
4 0.009522003000256518 4 1.8210848819999228
5 0.013809722999667429 5 3.162774055999762
4 0.011439037999934953 5 4.293568496000262
6 0.01552927600005205 6 4.511855625999942
5 0.011930569000014657 5 2.694708503000129
5 0.013175876999866887 6 4.855724463000115
4 0.010897197000304004 5 3.2485684369999035
6 0.01425412199978382 6 3.805975170000238
6 0.014655910999863409 6 3.981938411000101
4 0.010333699000057095 4 1.6162784839998494
5 0.01237299099966549 5 3.1171023009997043
4 0.01006147999987661 4 1.7225345370002287
4 0.011506787000143959 5 2.9756259689997933
5 0.013143266000042786 5 3.1955581760003042
5 0.01406955399988874 5 2.925275521000003
5 0.012511413000083849 5 3.050295193000238
5 0.012510689999999158 5 2.8816035449999617
3 0.008042500999636104 3 1.116871041000195
4 0.011060115999953268 6 4.710379926999849
4 0.009661193999818352 6 4.931043743999908
5 0.01298736499984443 5 3.0038527010001417
5 0.0140310220003812 6 5.031627395999749
5 0.01442900100028055 5 4.391641948000142
4 0.010512480000215874 5 2.6781548249996376
6 0.01764672099989184 7 5.573987449000015
5 0.011992075000307523 6 4.29901949799978
7 0.019753093999952398 7 6.128092818999903
4 0.009430470000097557 6 4.41220479399999
5 0.011580397999750858 5 3.2409343530002843
5 0.012523314000191021 6 4.541270864000126
4 0.009429529000044568 5 3.1988187309998466
6 0.017043608000221866 7 5.496278334000181

